ENTIRE: Learning-based Volume Rendering Time Prediction

We introduce ENTIRE, a novel deep learning-based approach for fast and accurate volume rendering time prediction. Predicting rendering time is inherently challenging due to its dependence on multiple factors, including volume data characteristics, image resolution, camera configuration, and transfer function settings. Our method addresses this by first extracting a feature vector that encodes structural volume properties relevant to rendering performance. This feature vector is then integrated with additional rendering parameters, such as image resolution, camera setup, and transfer function settings, to produce the final prediction. We evaluate ENTIRE across multiple rendering frameworks (CPU- and GPU-based) and configurations (with and without single-scattering) on diverse datasets. The results demonstrate that our model achieves high prediction accuracy with fast inference speed and can be efficiently adapted to new scenarios by fine-tuning the pretrained model with few samples. Furthermore, we showcase ENTIRE's effectiveness in two case studies, where it enables dynamic parameter adaptation for stable frame rates and load balancing.

==> files/NumSampleSearch-NoScattering+FixedTF.txt <==
sample,iter0,iter1,iter2,iter3,iter4,median
36000,2.71E-05,2.65E-05,2.34E-05,2.54E-05,2.54E-05,2.54E-05
72000,1.76E-05,1.89E-05,2.19E-05,1.89E-05,,1.89E-05
108000,1.76E-05,1.90E-05,1.71E-05,1.80E-05,,1.78E-05
144000,1.69E-05,1.72E-05,1.72E-05,1.63E-05,,1.70E-05
180000,1.72E-05,1.81E-05,1.71E-05,1.74E-05,,1.73E-05
216000,1.62E-05,1.80E-05,1.58E-05,1.60E-05,,1.61E-05
252000,1.74E-05,1.73E-05,1.94E-05,1.65E-05,,1.73E-05
288000,1.81E-05,1.79E-05,1.82E-05,2.23E-05,,1.81E-05
324000,1.66E-05,2.33E-05,2.84E-05,2.02E-05,,2.17E-05

==> files/NumSampleSearch-NoScattering.txt <==
sample,iter0,iter1,iter2,iter3,iter4,median
36000,1.69E-02,1.66E-02,1.62E-02,1.64E-02,1.54E-02,1.64E-02
72000,1.26E-02,1.26E-02,1.23E-02,1.34E-02,0.01286352094,1.26E-02
108000,1.03E-02,1.11E-02,1.03E-02,9.87E-03,0.01065409337,1.03E-02
144000,1.00E-02,9.20E-03,9.40E-03,9.14E-03,0.009675524637,9.40E-03
180000,1.07E-02,6.91E-03,9.55E-03,8.41E-03,0.008204863877,8.41E-03
216000,7.39E-03,6.50E-03,8.57E-03,6.90E-03,0.006933238277,6.93E-03
252000,7.94E-03,8.16E-03,7.06E-03,6.55E-03,0.008886804536,7.94E-03
288000,1.04E-02,6.28E-03,6.53E-03,6.49E-03,0.006269200916,6.49E-03
324000,6.80E-03,6.76E-03,6.64E-03,6.20E-03,0.008079528887,6.76E-03

==> files/NumSampleSearch-WithScattering.txt <==
sample,iter0,iter1,iter2,iter3,iter4,median
36000,0.09703,0.10005,0.09859,0.09941,0.09613,0.09859
72000,0.07508,0.07651,0.07686,0.07628,0.07827,0.07651
108000,0.07506,0.07409,0.07686,0.07524,0.07402,0.07506
144000,0.07557,0.06972,0.07444,0.07289,0.07367,0.07367
180000,0.07469,0.07276,0.07273,0.06722,0.07387,0.07276
216000,0.07223,0.07313,0.07415,0.06158,0.06158,0.07223
252000,0.06379,0.06356,0.06670,0.06260,0.06260,0.06356
288000,0.06171,0.06452,0.06574,0.06438,0.06511,0.06452
324000,0.06393,0.06223,0.06532,0.05924,0.06250,0.06250

==> files/UseCase1_den_plt0001000.txt <==
target,baselinePred,baselineMedian,baselineStep,entirePred,entireMedian,entireStep
0.1,0.306793,0.306793,3.32711,0.474057,0.282968,4.35832
0.1,0.322472,0.319589,3.38576,0.4023,0.300162,3.93392
0.1,0.335553,0.316571,3.49446,0.408896,0.303594,3.94411
0.1,0.327818,0.318909,3.43354,0.410618,0.299397,3.94672
0.1,0.320204,0.309723,3.37791,0.512707,0.279097,4.53825
0.1,0.311192,0.307555,3.33874,0.544294,0.267526,4.75263
0.1,0.298479,0.298479,3.20387,0.553544,0.286131,4.78375
0.1,0.323007,0.321908,3.38759,0.717054,0.230415,5.63654
0.1,0.311333,0.311333,3.33911,0.695326,0.241907,5.63008
0.1,0.323886,0.31621,3.39059,0.630834,0.256084,5.23777
0.1,0.330573,0.320356,3.44667,0.583165,0.268783,4.90701
0.1,0.342214,0.313459,3.54382,0.723343,0.24412,5.63834
0.1,0.344046,0.320962,3.54725,0.716474,0.243369,5.63638
0.1,0.342714,0.326631,3.54476,0.654338,0.256238,5.26011
0.1,0.321186,0.318805,3.38132,0.61337,0.25722,5.06542
0.1,0.27946,0.27946,3.07384,0.663049,0.218181,5.33795
0.1,0.275346,0.275346,3.0624,0.634745,0.220854,5.24014
0.1,0.281888,0.276777,3.10335,0.559913,0.236568,4.79851
0.1,0.292339,0.28865,3.16557,0.535,0.245956,4.66186
0.1,0.277894,0.277894,3.06953,0.635813,0.225515,5.24079
0.1,0.284009,0.282732,3.11179,0.581029,0.232106,4.87341
0.1,0.293421,0.287462,3.17008,0.554304,0.246756,4.78553
0.1,0.28598,0.282753,3.11953,0.52174,0.255496,4.62928
0.1,0.267731,0.267731,2.98907,0.603508,0.255808,5.05582
0.1,0.285194,0.276752,3.11646,0.525052,0.241425,4.64041
0.1,0.268943,0.268943,2.99379,0.48906,0.256717,4.39653
0.1,0.27024,0.27024,2.99879,0.479495,0.253684,4.36469
0.1,0.262097,0.262097,2.89291,0.570311,0.227811,4.86193
0.1,0.265582,0.265582,2.98059,0.495761,0.240397,4.45797
0.1,0.268239,0.268239,2.99105,0.466148,0.244647,4.24908
0.1,0.26147,0.26147,2.88953,0.461652,0.251143,4.24044

==> files/UseCase1_den_plt0001500.txt <==
target,baselinePred,baselineMedian,baselineStep,entirePred,entireMedian,entireStep
0.1,0.306315,0.306315,3.32583,0.655841,0.25391,5.26539
0.1,0.325716,0.319993,3.39679,0.461897,0.297203,4.24091
0.1,0.332996,0.326727,3.49037,0.425902,0.2962,4.08932
0.1,0.328364,0.320369,3.43616,0.412818,0.302003,3.95082
0.1,0.326958,0.322129,3.42939,0.5014,0.279273,4.50652
0.1,0.311579,0.310382,3.33975,0.506292,0.270419,4.52209
0.1,0.308436,0.305549,3.33149,0.506804,0.268471,4.5237
0.1,0.339241,0.320587,3.53818,0.591817,0.263587,4.97049
0.1,0.331545,0.322499,3.48801,0.552385,0.27724,4.78102
0.1,0.326274,0.324728,3.39867,0.470588,0.29029,4.35419
0.1,0.337859,0.317864,3.4981,0.469441,0.300737,4.3528
0.1,0.349867,0.326954,3.56542,0.529661,0.285203,4.65292
0.1,0.334248,0.318776,3.49238,0.546761,0.280093,4.76264
0.1,0.333011,0.322636,3.49039,0.531628,0.287049,4.65624
0.1,0.329508,0.329138,3.44162,0.515464,0.283217,4.5448
0.1,0.274835,0.274835,3.06096,0.517626,0.240575,4.54989
0.1,0.274075,0.274075,3.02129,0.528985,0.239174,4.65178
0.1,0.277306,0.277306,3.0679,0.506622,0.239775,4.52313
0.1,0.282664,0.277243,3.10646,0.482426,0.2535,4.36806
0.1,0.280183,0.2789,3.0814,0.555701,0.239218,4.78879
0.1,0.286572,0.279482,3.12183,0.540409,0.242161,4.67073
0.1,0.278183,0.273391,3.07033,0.504767,0.248736,4.51727
0.1,0.280691,0.27882,3.09225,0.514672,0.239421,4.54293
0.1,0.30935,0.283463,3.33391,0.548589,0.231618,4.77
0.1,0.278907,0.278907,3.07232,0.527819,0.245005,4.64961
0.1,0.282547,0.280167,3.10599,0.489241,0.247402,4.44546
0.1,0.271737,0.271737,3.0072,0.511273,0.243044,4.53482
0.1,0.269543,0.269543,2.99611,0.549772,0.231943,4.77473
0.1,0.266907,0.266907,2.98583,0.503889,0.235561,4.51448
0.1,0.264399,0.264399,2.97587,0.495516,0.239108,4.45721
0.1,0.264,0.264,2.94244,0.489616,0.238789,4.4459

==> files/castro_prediction_1150_cuda.txt <==
pose,prediction,ground-truth,inference time,square error 
0,0.29197314381599426,0.201212,0.0005038080215454101,0.008237584494054317
1,0.2705688178539276,0.276521,0.000647680014371872,3.542843842296861e-05
2,0.32232150435447693,0.402975,0.0005038080215454101,0.00650498503819108
3,0.4992140233516693,0.537804,0.0005022720098495483,0.001489186892285943
4,0.26773297786712646,0.212021,0.0004853760004043579,0.0031038252636790276
5,0.21967127919197083,0.197756,0.00047052799165248874,0.00048027915181592107
6,0.19450801610946655,0.156369,0.0004556800127029419,0.0014545845333486795
7,0.25785255432128906,0.287666,0.0004490239918231964,0.0008888411102816463
8,0.3416115641593933,0.304702,0.00040140798687934875,0.0013623149134218693
9,0.2804943025112152,0.300668,0.00037785600125789644,0.00040697812801226974


==> files/castro_prediction_1150_yt.txt <==
pose,prediction,ground-truth,inference time,square error 
0,41.77572727203369,43.078,0.0009359359741210937,0.000169591250596568
1,39.919838309288025,39.097,0.000764415979385376,6.770642357878387e-05
2,27.552375197410583,26.877000000000002,0.000638975977897644,4.561304012895562e-05
3,28.481990098953247,26.741,0.000566783994436264,0.0003031042870134115
4,40.37734270095825,38.35,0.00041779199242591856,0.0004110114532522857
5,27.691590785980225,26.534999999999997,0.0004044799953699112,0.00013376990682445467
6,29.242810606956482,27.828999999999997,0.00038912001252174375,0.0001998859370360151
7,35.424765944480896,33.355,0.00038553600013256075,0.0004283928428776562
8,43.96030306816101,43.783,0.0003829759955406189,3.143633875879459e-06
9,27.583515644073486,26.052999999999997,0.00034918400645256043,0.0002342479710932821


==> files/castro_prediction_250_cuda.txt <==
pose,prediction,ground-truth,inference time,square error 
0,0.28642362356185913,0.311174,0.0003973119854927063,0.0006125813815742731
1,0.31331872940063477,0.400687,0.00046284800767898556,0.007633216213434935
2,0.44112175703048706,0.394376,0.00045875200629234315,0.002185164950788021
3,0.5722519755363464,0.609225,0.00045312000811100004,0.0013670027256011963
4,0.3750206232070923,0.433643,0.00043929600715637206,0.003436584724113345
5,0.5157363414764404,0.545052,0.000417279988527298,0.000859407358802855
6,0.34511977434158325,0.43963,0.00041369599103927615,0.008932183496654034
7,0.24632528424263,0.252562,0.0003988479971885681,3.8896454498171806e-05
8,0.485775351524353,0.372525,0.00041369599103927615,0.012825640849769115
9,0.5248358249664307,0.461216,0.00043007999658584595,0.004047481808811426


==> files/castro_prediction_250_yt.txt <==
pose,prediction,ground-truth,inference time,square error 
0,35.764139890670776,38.031,0.0003840000033378601,0.0005138654378242791
1,38.75982165336609,41.388,0.00037785600125789644,0.0006907316274009645
2,38.09991478919983,40.492,0.0003717119991779327,0.0005722077330574393
3,26.661843061447144,25.964,0.00036505599319934843,4.869838085141964e-05
4,40.96417427062988,43.999,0.00035839998722076414,0.0009210175485350192
5,41.017574071884155,45.325,0.00035379199683666226,0.001855391077697277
6,38.828447461128235,42.029,0.000347135990858078,0.0010243532015010715
7,36.01371347904205,36.752,0.000347135990858078,5.450676690088585e-05
8,40.65461754798889,42.306,0.000347135990858078,0.0002727063838392496
9,35.44316291809082,36.438,0.00034611199796199795,9.897012205328792e-05


==> files/castro_prediction_875_cuda.txt <==
pose,prediction,ground-truth,inference time,square error 
0,0.18335013091564178,0.186139,0.0003932160139083862,7.777804057695903e-06
1,0.364501416683197,0.329234,0.0003578879982233048,0.001243790378794074
2,0.8190927505493164,0.928325,0.00034918400645256043,0.011931683868169785
3,0.6555318236351013,0.583321,0.0003471360057592392,0.00521440664306283
4,0.3609260320663452,0.568109,0.00034508800506591797,0.04292477294802666
5,0.740950882434845,0.984322,0.00034047999978065494,0.05922950804233551
6,0.6275100111961365,0.376704,0.00034303998947143557,0.06290365010499954
7,0.26055479049682617,0.303237,0.00034303998947143557,0.0018217702163383365
8,0.2742379605770111,0.237804,0.00033792001008987427,0.001327433856204152
9,0.5870537757873535,0.516522,0.00033792001008987427,0.004974732641130686


==> files/castro_prediction_875_yt.txt <==
pose,prediction,ground-truth,inference time,square error 
0,30.235788226127625,31.7,0.0006696959733963013,0.0002143916644854471
1,29.15806472301483,29.571,0.0006420480012893676,1.7051532267942093e-05
2,29.278811812400818,28.139999999999997,0.0006082559823989868,0.0001296893460676074
3,33.77890586853027,33.592,0.0005800960063934327,3.493357780826045e-06
4,27.154362201690674,27.521999999999995,0.0005519359707832337,1.3515804312191904e-05
5,27.574995160102844,27.222,0.0005345280170440674,1.2460659490898252e-05
6,32.90438652038574,32.751,0.0005181440114974975,2.3527447865490103e-06
7,41.056445240974426,43.313,0.00042035199701786043,0.0005092037608847022
8,27.807801961898804,27.471,0.0003829759955406189,1.1343558981025126e-05
9,39.87108767032623,41.927,0.0003824639916419983,0.00042267789831385016


==> files/castro_time_vis.txt <==
-4.5 0 0 2.24581
-4.5 0 5.625 2.48762
-4.5 0 11.25 3.37601
-4.5 0 16.875 1.16089
-4.5 11 22.5 1.10468
-4.5 11 28.125 3.5247
-4.5 11 33.75 1.85682
-4.5 11 39.375 3.60792
-4.5 22 45 3.83966
-4.5 22 50.625 2.0163
-4.5 22 56.25 2.93121
-4.5 22 61.875 2.09466
-4.5 33 67.5 3.34924
-4.5 33 73.125 3.32808
-4.5 33 78.75 2.51522
-4.5 33 84.375 2.16172
-4.95 44 90 1.1482
-4.95 44 95.625 2.10562
-4.95 44 101.25 2.15513
-4.95 44 106.875 2.10765
-4.95 55 112.5 1.95199
-4.95 55 118.125 3.02
-4.95 55 123.75 2.04184
-4.95 55 129.375 2.10943
-4.95 66 135 1.17329
-4.95 66 140.625 3.06593
-4.95 66 146.25 1.88831
-4.95 66 151.875 3.09125
-4.95 77 157.5 2.04762
-4.95 77 163.125 2.46061
-4.95 77 168.75 1.10508
-4.95 77 174.375 1.59886
-5.4 88 180 0.920094
-5.4 88 185.625 1.45048
-5.4 88 191.25 0.90986
-5.4 88 196.875 1.44176
-5.4 99 202.5 1.91007
-5.4 99 208.125 1.73673
-5.4 99 213.75 1.99192
-5.4 99 219.375 0.813967
-5.4 110 225 2.65835
-5.4 110 230.625 2.56116
-5.4 110 236.25 0.851225
-5.4 110 241.875 1.53445
-5.4 121 247.5 0.969278
-5.4 121 253.125 0.96301
-5.4 121 258.75 0.956584
-5.4 121 264.375 1.45392
-5.85 132 270 0.882942
-5.85 132 275.625 0.856896
-5.85 132 281.25 0.843555
-5.85 132 286.875 0.864783
-5.85 143 292.5 1.77114
-5.85 143 298.125 2.27215
-5.85 143 303.75 0.854722
-5.85 143 309.375 0.856208
-5.85 154 315 0.754864
-5.85 154 320.625 1.6284
-5.85 154 326.25 1.57234
-5.85 154 331.875 0.849436
-5.85 165 337.5 1.51361
-5.85 165 343.125 1.3239
-5.85 165 348.75 1.49751
-5.85 165 354.375 0.672567


==> files/control_den_plt0000500.txt <==
sample_control,target,entireStep,entireMedian,baselineStep,baselineMedian
0,0.1,0.672807,0.188864,1,0.12574
1,0.1,1.79261,0.0790224,1,0.140399
2,0.1,3.26546,0.056448,1,0.1868
3,0.1,5.65908,0.0684085,1.52429,0.2576
4,0.1,4.68605,0.0891423,1.97539,0.206487
5,0.1,1.67274,0.0554535,2.15824,0.0416522
6,0.1,1.61587,0.0619796,1.70917,0.0587354
7,0.1,3.54813,0.0468575,1.02418,0.160929
8,0.1,4.56914,0.0514509,0.865902,0.27155
9,0.1,2.82604,0.0689425,1.65963,0.113516
10,0.1,6.45213,0.0818309,1.8334,0.27899
11,0.1,3.95579,0.0645888,2.19701,0.118578
12,0.1,2.95141,0.0485407,1.72593,0.081633
13,0.1,7.2596,0.0658005,1.61593,0.284479
14,0.1,4.28074,0.0480881,1.63616,0.126815
15,0.1,3.59856,0.0536707,1.66568,0.114661
16,0.1,1.65162,0.0552509,1.77076,0.0510758
17,0.1,3.93372,0.0650831,0.975238,0.262403
18,0.1,3.7528,0.0462862,1.43504,0.119489
19,0.1,9.52584,0.0875264,1.45284,0.550994
20,0.1,1.86304,0.0659528,3.11712,0.0393281
21,0.1,1.83108,0.0647424,2.37972,0.0498115
22,0.1,3.81485,0.0644065,2.1254,0.113835
23,0.1,1.86275,0.0699753,0.656231,0.193779
24,0.1,5.93238,0.0754657,1.20538,0.352446
25,0.1,2.70779,0.054746,2.18541,0.065721
26,0.1,3.04229,0.0517477,2.05278,0.0768751
27,0.1,2.53787,0.0729928,1.67311,0.108293
28,0.1,6.57595,0.0966598,0.829929,0.71045
29,0.1,2.53788,0.0397116,3.01275,0.0326916
30,0.1,2.36528,0.0507791,2.85288,0.0430989
31,0.1,7.38552,0.0866263,2.63676,0.23495
32,0.1,5.81944,0.072402,1.03731,0.386699
33,0.1,3.45409,0.0900801,2.199,0.136657
34,0.1,2.84913,0.0733052,2.54352,0.0803277
35,0.1,3.62759,0.060671,2.03248,0.111034
36,0.1,2.76248,0.0519178,1.0922,0.133876
37,0.1,4.11679,0.0750606,1.08375,0.264804
38,0.1,1.64873,0.0668058,1.72166,0.0613916
39,0.1,6.11897,0.0857541,1.54959,0.321143
40,0.1,1.75206,0.0707337,2.14752,0.0592456
41,0.1,3.50933,0.0636651,1.48433,0.146872
42,0.1,2.59029,0.0667218,1.77458,0.0979139
43,0.1,4.37266,0.0870322,1.01431,0.377147
44,0.1,3.78127,0.0832657,2.07661,0.149543
45,0.1,1.37708,0.0627098,2.08285,0.0412518
46,0.1,1.86313,0.0509565,1.90493,0.0490312
47,0.1,2.80257,0.0946957,0.790419,0.326866
48,0.1,6.98454,0.132282,1.39459,0.651135
49,0.1,3.29963,0.0719553,3.47804,0.0688978
50,0.1,4.01284,0.166981,3.54775,0.187072
51,0.1,1.59345,0.079237,3.04473,0.0397578
52,0.1,1.99139,0.0947939,0.985949,0.184518
53,0.1,1.57322,0.0751681,1.37681,0.0878685
54,0.1,2.8944,0.0850004,1.04199,0.226832
55,0.1,2.01537,0.102353,1.68757,0.120092
56,0.1,3.96201,0.114588,1.45947,0.309587
57,0.1,4.25907,0.110146,2.17499,0.232994
58,0.1,2.3254,0.061877,2.19301,0.0665394
59,0.1,2.32597,0.100819,2.0459,0.116099
60,0.1,1.37929,0.0646787,1.38999,0.0637901
61,0.1,4.32465,0.0890508,0.813613,0.478152
62,0.1,1.54314,0.0649653,2.17949,0.0466904
63,0.1,1.97209,0.0718889,1.99085,0.0734536
64,0.1,1.50462,0.0670408,2.01893,0.0469894
65,0.1,2.57221,0.0548103,0.520702,0.262596
66,0.1,4.50268,0.116712,1.28556,0.396798
67,0.1,1.06819,0.0617124,2.37142,0.0251987
68,0.1,2.06796,0.0809742,2.31669,0.0701798
69,0.1,3.91518,0.0849387,1.66303,0.197722
70,0.1,1.53831,0.0605612,0.977103,0.0885358
71,0.1,1.45662,0.0603234,1.20206,0.0687811
72,0.1,1.74467,0.0518266,1.19708,0.0773292
73,0.1,3.73415,0.110241,0.773305,0.529574
74,0.1,2.76588,0.0605293,2.28103,0.0713325
75,0.1,1.80754,0.0517482,2.30006,0.038787
76,0.1,3.78149,0.0926912,2.12403,0.161889
77,0.1,2.43983,0.059144,0.899924,0.157507
78,0.1,2.57046,0.0826073,1.20792,0.169722
79,0.1,1.58266,0.0452915,1.65215,0.0408941
80,0.1,1.11783,0.0544625,1.24022,0.0501507
81,0.1,2.03075,0.0629004,0.864078,0.142852
82,0.1,1.54985,0.0472266,0.770767,0.0910111
83,0.1,1.38851,0.0529859,0.945249,0.0766085
84,0.1,1.61024,0.0921324,1.0364,0.14125
85,0.1,2.97115,0.0648702,1.03099,0.186757
86,0.1,2.47072,0.0700633,1.35552,0.124319
87,0.1,2.87366,0.0798282,1.52207,0.15609
88,0.1,6.00519,0.0611432,1.574,0.230598
89,0.1,3.17605,0.0680998,1.72569,0.123766
90,0.1,2.46292,0.0526739,1.72397,0.0734659
91,0.1,1.4613,0.0487563,1.43388,0.0489044
92,0.1,2.12752,0.0502248,0.812522,0.129889
93,0.1,2.61913,0.0514783,0.834828,0.153146
94,0.1,3.48865,0.0506597,1.10557,0.150078
95,0.1,4.67593,0.0391669,1.45337,0.119447
96,0.1,1.28935,0.0390298,1.41438,0.0352813
97,0.1,1.30626,0.0392069,1.01702,0.0499538
98,0.1,2.14164,0.154633,0.662874,0.500813
99,0.1,3.96532,0.0586445,1.98045,0.119286
100,0.1,1.54507,0.0382088,2.23826,0.0264061
101,0.1,2.59166,0.0533842,2.14499,0.0640822
102,0.1,1.72493,0.0390322,0.682051,0.0918828
103,0.1,2.96222,0.0440905,0.576636,0.218402
104,0.1,3.01669,0.0410136,1.25964,0.100979
105,0.1,2.96021,0.043467,1.37654,0.0886015
106,0.1,3.47795,0.123561,1.36625,0.305349
107,0.1,6.39628,0.0433326,1.67271,0.161271
108,0.1,4.75471,0.0405995,1.86355,0.105835
109,0.1,3.08929,0.0504027,1.9242,0.0794627
110,0.1,2.63847,0.0760955,1.16494,0.173649
111,0.1,2.32036,0.0462388,1.21046,0.0938549
112,0.1,2.15221,0.0305724,1.16649,0.057255
113,0.1,2.16245,0.033159,1.08229,0.067222
114,0.1,2.3844,0.0363374,0.714099,0.121603
115,0.1,6.36369,0.0502212,0.812313,0.375599
116,0.1,3.95904,0.0330598,1.89265,0.0680261
117,0.1,3.74857,0.0326894,1.89514,0.0619293
118,0.1,1.78248,0.0451809,1.70859,0.0486758
119,0.1,2.51056,0.156494,0.563791,0.698592
120,0.1,6.81366,0.0314048,2.71204,0.0727081
121,0.1,2.5633,0.0310118,2.75229,0.027368
122,0.1,2.50441,0.0456929,2.67685,0.0407613
123,0.1,5.34089,0.0427059,0.434823,0.49305
124,0.1,2.38904,0.025125,1.8825,0.0300644
125,0.1,5.17267,0.0368652,1.89094,0.0992796
126,0.1,8.93402,0.0478216,2.07769,0.184079
127,0.1,7.09015,0.0518078,1.04623,0.359508

==> files/control_den_plt0001000.txt <==
sample_gt,sample_control,frame_control,target,entireStep,entireMedian,baselineStep,baselineMedian
0,0,3,0.1,5.67706,0.0772564,3.96918,0.086529
1,1,7,0.1,8.4615,0.0752558,10.1831,0.0759306
2,2,11,0.1,8.13142,0.104129,11.7926,0.0922974
3,3,15,0.1,11.605,0.111053,7.3749,0.141781
4,4,19,0.1,9.97533,0.100156,4.62411,0.111176
5,5,23,0.1,17.9919,0.0736727,4.5137,0.272807
6,6,27,0.1,7.50728,0.0754146,8.82992,0.0755446
7,7,31,0.1,10.2655,0.129874,5.50467,0.202489
8,8,35,0.1,5.85191,0.0754376,4.30774,0.0826538
9,9,39,0.1,7.84454,0.0907702,6.12475,0.0913787
10,10,43,0.1,5.20133,0.0827689,7.34753,0.0733227
11,11,47,0.1,4.96065,0.0752701,1,0.0860588
12,12,51,0.1,5.2959,0.0734576,6.11575,0.0730409
13,13,55,0.1,7.40462,0.115073,8.62003,0.108885
14,14,59,0.1,6.18524,0.079659,4.5941,0.0820254
15,15,63,0.1,7.46411,0.100601,7.41925,0.101676
16,16,67,0.1,4.23622,0.0589003,3.96507,0.0589586
17,17,71,0.1,4.9368,0.0865423,5.42245,0.0870675
18,18,75,0.1,4.06683,0.0725494,4.14759,0.0853057
19,19,79,0.1,6.14241,0.0992276,1,0.123546
20,20,83,0.1,1,0.0682803,1,0.0687862
21,21,87,0.1,4.17204,0.0850084,5.00902,0.0809527
22,22,91,0.1,5.81092,0.0817334,5.23361,0.0815688
23,23,95,0.1,1,0.074117,1,0.0762972
24,24,99,0.1,7.10285,0.100216,1,0.133245
25,25,103,0.1,4.11256,0.0722648,1,0.0794129
26,26,107,0.1,1,0.0601876,1,0.0586568
27,27,111,0.1,1,0.0912323,1,0.0885524
28,28,115,0.1,1,0.0739953,4.58555,0.0674437
29,29,119,0.1,1,0.066245,1,0.0685773
30,30,123,0.1,8.47353,0.104291,1,0.150402
31,31,127,0.1,4.39293,0.0653407,1,0.0654917
32,,,,,,,
33,,,,,,,
34,,,,,,,
35,,,,,,,
36,,,,,,,
37,,,,,,,
38,,,,,,,
39,,,,,,,
40,,,,,,,
41,,,,,,,
42,,,,,,,
43,,,,,,,
44,,,,,,,
45,,,,,,,
46,,,,,,,
47,,,,,,,
48,,,,,,,
49,,,,,,,
50,,,,,,,
51,,,,,,,
52,,,,,,,
53,,,,,,,
54,,,,,,,
55,,,,,,,
56,,,,,,,
57,,,,,,,
58,,,,,,,
59,,,,,,,
60,,,,,,,
61,,,,,,,
62,,,,,,,
63,,,,,,,
64,,,,,,,
65,,,,,,,
66,,,,,,,
67,,,,,,,
68,,,,,,,
69,,,,,,,
70,,,,,,,
71,,,,,,,
72,,,,,,,
73,,,,,,,
74,,,,,,,
75,,,,,,,
76,,,,,,,
77,,,,,,,
78,,,,,,,
79,,,,,,,
80,,,,,,,
81,,,,,,,
82,,,,,,,
83,,,,,,,
84,,,,,,,
85,,,,,,,
86,,,,,,,
87,,,,,,,
88,,,,,,,
89,,,,,,,
90,,,,,,,
91,,,,,,,
92,,,,,,,
93,,,,,,,
94,,,,,,,
95,,,,,,,
96,,,,,,,
97,,,,,,,
98,,,,,,,
99,,,,,,,
100,,,,,,,
101,,,,,,,
102,,,,,,,
103,,,,,,,
104,,,,,,,
105,,,,,,,
106,,,,,,,
107,,,,,,,
108,,,,,,,
109,,,,,,,
110,,,,,,,
111,,,,,,,
112,,,,,,,
113,,,,,,,
114,,,,,,,
115,,,,,,,
116,,,,,,,
117,,,,,,,
118,,,,,,,
119,,,,,,,
120,,,,,,,
121,,,,,,,
122,,,,,,,
123,,,,,,,
124,,,,,,,
125,,,,,,,
126,,,,,,,
127,,,,,,,

==> files/control_den_plt0001500.txt <==
sample_gt,sample_control,frame_control,target,entireStep,entireMedian,baselineStep,baselineMedian
0,0,3,0.1,5.67706,0.0742349,3.94277,0.0855927
1,1,7,0.1,8.4615,0.0743563,10.5245,0.0750868
2,2,11,0.1,8.13142,0.101607,10.9413,0.0933028
3,3,15,0.1,11.605,0.113473,7.35306,0.141648
4,4,19,0.1,9.97533,0.10246,4.33691,0.113708
5,5,23,0.1,17.9919,0.0748073,4.32497,0.285415
6,6,27,0.1,7.50728,0.074706,8.74431,0.0718182
7,7,31,0.1,10.2655,0.133642,5.43314,0.219908
8,8,35,0.1,5.85191,0.0735225,4.10504,0.0770072
9,9,39,0.1,7.84454,0.0913839,6.19526,0.0918817
10,10,43,0.1,5.20133,0.0783308,7.37178,0.0746848
11,11,47,0.1,4.96065,0.0720876,1,0.0844077
12,12,51,0.1,5.2959,0.0723851,5.69307,0.0722471
13,13,55,0.1,7.40462,0.119386,8.47798,0.112521
14,14,59,0.1,6.18524,0.0773798,4.35042,0.080598
15,15,63,0.1,7.46411,0.100331,7.36676,0.101565
16,16,67,0.1,4.23622,0.0560612,4.07293,0.0580782
17,17,71,0.1,4.9368,0.0853727,5.17008,0.0852316
18,18,75,0.1,4.06683,0.0880978,1.5741,0.0637858
19,19,79,0.1,6.14241,0.097236,1,0.115035
20,20,83,0.1,1,0.0607942,1,0.0616366
21,21,87,0.1,4.17204,0.0773919,5.76624,0.0721681
22,22,91,0.1,5.81092,0.0802003,4.39919,0.0813895
23,23,95,0.1,1,0.0704882,1,0.0678904
24,24,99,0.1,7.10285,0.101985,1,0.123167
25,25,103,0.1,4.11256,0.0765539,1,0.0796795
26,26,107,0.1,1,0.058016,1,0.0572039
27,27,111,0.1,1,0.088267,1,0.0895027
28,28,115,0.1,1,0.0705771,4.34556,0.0658789
29,29,119,0.1,1,0.0616715,1,0.0628197
30,30,123,0.1,8.47353,0.106271,1,0.153612
31,31,127,0.1,4.39293,0.0645663,1,0.0695573
32,,,,,,,
33,,,,,,,
34,,,,,,,
35,,,,,,,
36,,,,,,,
37,,,,,,,
38,,,,,,,
39,,,,,,,
40,,,,,,,
41,,,,,,,
42,,,,,,,
43,,,,,,,
44,,,,,,,
45,,,,,,,
46,,,,,,,
47,,,,,,,
48,,,,,,,
49,,,,,,,
50,,,,,,,
51,,,,,,,
52,,,,,,,
53,,,,,,,
54,,,,,,,
55,,,,,,,
56,,,,,,,
57,,,,,,,
58,,,,,,,
59,,,,,,,
60,,,,,,,
61,,,,,,,
62,,,,,,,
63,,,,,,,
64,,,,,,,
65,,,,,,,
66,,,,,,,
67,,,,,,,
68,,,,,,,
69,,,,,,,
70,,,,,,,
71,,,,,,,
72,,,,,,,
73,,,,,,,
74,,,,,,,
75,,,,,,,
76,,,,,,,
77,,,,,,,
78,,,,,,,
79,,,,,,,
80,,,,,,,
81,,,,,,,
82,,,,,,,
83,,,,,,,
84,,,,,,,
85,,,,,,,
86,,,,,,,
87,,,,,,,
88,,,,,,,
89,,,,,,,
90,,,,,,,
91,,,,,,,
92,,,,,,,
93,,,,,,,
94,,,,,,,
95,,,,,,,
96,,,,,,,
97,,,,,,,
98,,,,,,,
99,,,,,,,
100,,,,,,,
101,,,,,,,
102,,,,,,,
103,,,,,,,
104,,,,,,,
105,,,,,,,
106,,,,,,,
107,,,,,,,
108,,,,,,,
109,,,,,,,
110,,,,,,,
111,,,,,,,
112,,,,,,,
113,,,,,,,
114,,,,,,,
115,,,,,,,
116,,,,,,,
117,,,,,,,
118,,,,,,,
119,,,,,,,
120,,,,,,,
121,,,,,,,
122,,,,,,,
123,,,,,,,
124,,,,,,,
125,,,,,,,
126,,,,,,,
127,,,,,,,

==> files/control_table.txt <==
step,052_den_plt0000250_0,052_den_plt0000250_1,052_den_plt0000250_2,052_den_plt0001010_0,052_den_plt0001010_1,052_den_plt0001010_2,053_den_plt0001270_0,053_den_plt0001270_1,053_den_plt0001270_2,median
0.1,1.0000000000,1.0000000000,1.0000000000,1.0000000000,1.0000000000,1.0000000000,1.0000000000,1.0000000000,1.0000000000,1.0000000000
0.2,0.5605911371,0.5420017944,0.5671036128,0.5530037959,0.5509664465,0.5422308265,0.5542193575,0.5267887955,0.5617584256,0.5530037959
0.3,0.3906998933,0.3514009162,0.3624115690,0.3553314428,0.3540743013,0.3512143417,0.3503860332,0.3365148315,0.3596210614,0.3540743013
0.4,0.2741174995,0.2693310225,0.2766880141,0.2698884366,0.2656298678,0.2674711588,0.2691881221,0.2689541658,0.2792477862,0.2693310225
0.5,0.2296876317,0.2220923431,0.2293237610,0.2208723028,0.2172111409,0.2193418669,0.2264917772,0.2134959496,0.2298974752,0.2220923431
0.6,0.1967183956,0.1885486121,0.1939400352,0.1875125824,0.1822915801,0.1879704999,0.1928875285,0.1840094969,0.1971251149,0.1885486121
0.7,0.1695745779,0.1631269935,0.1708445839,0.1648236729,0.1599972389,0.1658053830,0.1687199983,0.1581110354,0.1715849518,0.1658053830
0.8,0.1553256415,0.1458719512,0.1550156725,0.1463661034,0.1419316151,0.1469803773,0.1504836523,0.1452565261,0.1554792871,0.1469803773
0.9,0.1404629079,0.1334486766,0.1385650910,0.1359567338,0.1277108337,0.1347764047,0.1364799220,0.1323144352,0.1422797620,0.1359567338
1.0,0.1298186163,0.1246684953,0.1292668020,0.1243922858,0.1188503738,0.1239820537,0.1268918560,0.1193771042,0.1310754665,0.1246684953
1.1,0.1211318955,0.1148241395,0.1204275607,0.1138981982,0.1078067885,0.1130893571,0.1168783810,0.1098545050,0.1224865947,0.1148241395
1.2,0.1139431688,0.1068522171,0.1137723984,0.1055493864,0.1002816214,0.1064346315,0.1110535491,0.1076126055,0.1147025471,0.1076126055
1.3,0.1081455100,0.0999820167,0.1072788291,0.1020140085,0.0941196020,0.1001523448,0.1049198866,0.0973731697,0.1068205741,0.1020140085
1.4,0.1028413566,0.0954743432,0.1012844484,0.0958159381,0.0887375190,0.0947005328,0.0991431177,0.0911434497,0.1012398475,0.0958159381
1.5,0.0980821152,0.0895092347,0.0963934290,0.0901708113,0.0842798694,0.0902868143,0.0946814356,0.0859456699,0.0978808030,0.0902868143
1.6,0.0939572337,0.0854629999,0.0930287946,0.0861681186,0.0812471704,0.0857920517,0.0909580836,0.0827403723,0.0924612453,0.0861681186
1.7,0.0901407929,0.0812734919,0.0896569555,0.0825452899,0.0761923821,0.0824173373,0.0876611633,0.0807536019,0.0890940403,0.0825452899
1.8,0.0870419911,0.0809069099,0.0861626350,0.0792467577,0.0734599935,0.0791810353,0.0845626309,0.0766448807,0.0860450928,0.0809069099
1.9,0.0844726793,0.0757836554,0.0830306123,0.0771042149,0.0713647850,0.0761796703,0.0816358983,0.0740088638,0.0835898179,0.0771042149
2.0,0.0824246325,0.0729290590,0.0802752969,0.0739468791,0.0695394206,0.0737601840,0.0790527653,0.0709435065,0.0798533527,0.0739468791
2.1,0.0795324860,0.0722947042,0.0778884547,0.0716321677,0.0662804009,0.0713643735,0.0766874500,0.0680599763,0.0771451039,0.0722947042
2.2,0.0775584650,0.0685631766,0.0760543224,0.0697966133,0.0628551224,0.0694220460,0.0748375341,0.0654604200,0.0745919036,0.0697966133
2.3,0.0757006233,0.0660729883,0.0738753898,0.0677451649,0.0609222556,0.0671692010,0.0728587684,0.0641284175,0.0728445476,0.0677451649
2.4,0.0732906725,0.0646007320,0.0721627096,0.0660444304,0.0588623880,0.0654654529,0.0712623595,0.0620247447,0.0718040905,0.0660444304
2.5,0.0711901908,0.0638350599,0.0703163291,0.0644029074,0.0574452715,0.0638326411,0.0694123413,0.0607040707,0.0693085234,0.0644029074
2.6,0.0699959080,0.0628302696,0.0687904587,0.0626057949,0.0556408853,0.0622362537,0.0679711659,0.0599134560,0.0681675907,0.0628302696
2.7,0.0686726970,0.0596404137,0.0672801300,0.0613751992,0.0542996733,0.0606545270,0.0670299483,0.0567248180,0.0664071780,0.0613751992
2.8,0.0673345781,0.0584372147,0.0660014867,0.0601235606,0.0540028449,0.0595930309,0.0654487764,0.0576741268,0.0651101768,0.0601235606
2.9,0.0659145167,0.0583932446,0.0647718358,0.0588241885,0.0515818215,0.0582667299,0.0641273495,0.0552837193,0.0636802622,0.0588241885
3.0,0.0648288051,0.0565672515,0.0633119406,0.0576154555,0.0504008620,0.0569650153,0.0628930496,0.0542489232,0.0622398411,0.0576154555
3.1,0.0635959672,0.0550230621,0.0622638503,0.0563597176,0.0498303595,0.0559523278,0.0616361499,0.0539281079,0.0609548765,0.0563597176
3.2,0.0623546987,0.0539969290,0.0611145843,0.0556060017,0.0481127586,0.0547362104,0.0604745581,0.0517881648,0.0600416203,0.0556060017
3.3,0.0610398156,0.0526050045,0.0601533631,0.0543942625,0.0480039505,0.0537694176,0.0593418042,0.0508895010,0.0585389758,0.0543942625
3.4,0.0602438327,0.0513847115,0.0591373856,0.0533858463,0.0462328160,0.0527539072,0.0584068246,0.0498951638,0.0577012038,0.0533858463
3.5,0.0590931429,0.0514337208,0.0581475511,0.0525721901,0.0453362374,0.0517815596,0.0578485775,0.0492820924,0.0565563949,0.0525721901
3.6,0.0580055807,0.0498427946,0.0574222352,0.0517058813,0.0456303674,0.0509450748,0.0563929831,0.0482282568,0.0556339582,0.0517058813
3.7,0.0571388621,0.0490322632,0.0562503255,0.0507591361,0.0437834155,0.0501245257,0.0555124068,0.0476248955,0.0555109394,0.0507591361
3.8,0.0565514880,0.0483756763,0.0556666350,0.0499130503,0.0428930172,0.0494009563,0.0548883030,0.0472651444,0.0542752436,0.0499130503
3.9,0.0554230060,0.0475034880,0.0550015305,0.0490772582,0.0423794430,0.0486377755,0.0541998766,0.0460661327,0.0534280870,0.0490772582
4.0,0.0548906372,0.0468885986,0.0540808620,0.0484477951,0.0414006926,0.0478638495,0.0530264225,0.0451275812,0.0525517569,0.0484477951
4.1,0.0540501360,0.0465320952,0.0531558706,0.0478514904,0.0411601832,0.0472562916,0.0525656309,0.0444440637,0.0518479182,0.0478514904
4.2,0.0531127845,0.0453494484,0.0527704146,0.0474560492,0.0404175027,0.0464870097,0.0518696371,0.0444810955,0.0512188497,0.0474560492
4.3,0.0526131104,0.0449051037,0.0519115014,0.0467694699,0.0403220127,0.0459088645,0.0513969831,0.0432264885,0.0508793750,0.0467694699
4.4,0.0518841620,0.0448434468,0.0512345604,0.0463357689,0.0390475654,0.0451738215,0.0506500629,0.0431728923,0.0498561568,0.0463357689
4.5,0.0512117611,0.0442423907,0.0506467529,0.0455194710,0.0386091124,0.0445288376,0.0501058256,0.0429270926,0.0492583020,0.0455194710
4.6,0.0508125359,0.0430454166,0.0499580784,0.0449253526,0.0379762845,0.0440716212,0.0494702686,0.0422134926,0.0485994478,0.0449253526
4.7,0.0502062441,0.0426215254,0.0494136026,0.0445428468,0.0373280495,0.0434844609,0.0489068061,0.0411588003,0.0475352233,0.0445428468
4.8,0.0495378529,0.0424778569,0.0488307355,0.0438040703,0.0374358130,0.0428707109,0.0484147223,0.0398506923,0.0474019020,0.0438040703
4.9,0.0489598348,0.0414798844,0.0481878629,0.0431585746,0.0363791560,0.0424028404,0.0477431691,0.0399958684,0.0470313156,0.0431585746
5.0,0.0482060055,0.0413840396,0.0476977317,0.0428628818,0.0358886491,0.0419301436,0.0474251349,0.0399856823,0.0463798058,0.0428628818
5.1,0.0479582248,0.0406199484,0.0472245832,0.0424363773,0.0358067384,0.0412745056,0.0466540810,0.0393416717,0.0458356059,0.0424363773
5.2,0.0474543353,0.0401302502,0.0465528915,0.0417677436,0.0352136038,0.0408426951,0.0462606798,0.0395291154,0.0454432924,0.0417677436
5.3,0.0468857762,0.0397028018,0.0462770511,0.0415038428,0.0345498744,0.0402962391,0.0457297366,0.0385782835,0.0451646131,0.0415038428
5.4,0.0464393595,0.0397520088,0.0456394277,0.0409643811,0.0342407724,0.0398924754,0.0452020657,0.0381132440,0.0443665212,0.0409643811
5.5,0.0460065143,0.0387522578,0.0450901144,0.0403162437,0.0336948170,0.0394420885,0.0448644995,0.0375842319,0.0437692784,0.0403162437
5.6,0.0455138315,0.0384579053,0.0448229198,0.0400467861,0.0333252177,0.0389723057,0.0444763138,0.0364978388,0.0437305163,0.0400467861
5.7,0.0451423660,0.0381452732,0.0442371708,0.0396111722,0.0330995062,0.0384646415,0.0437097593,0.0368508309,0.0426459927,0.0396111722
5.8,0.0446600674,0.0375787015,0.0437896508,0.0392421483,0.0330310006,0.0381498442,0.0435726263,0.0366359703,0.0425474553,0.0392421483
5.9,0.0440916110,0.0373084585,0.0433807278,0.0387753801,0.0322546332,0.0376211451,0.0431672605,0.0361356126,0.0418778905,0.0387753801
6.0,0.0436957787,0.0367884259,0.0429295024,0.0382958586,0.0319247271,0.0374188989,0.0425862090,0.0354556173,0.0417075412,0.0382958586
6.1,0.0433613260,0.0367152083,0.0426226815,0.0381783467,0.0318561345,0.0371479930,0.0421515964,0.0355411046,0.0412530042,0.0381783467
6.2,0.0428941411,0.0364199666,0.0419703398,0.0375326688,0.0312964257,0.0370205989,0.0416623759,0.0347861889,0.0407338977,0.0375326688
6.3,0.0424348727,0.0359029971,0.0417313468,0.0373581317,0.0309130730,0.0365367016,0.0413233781,0.0344588050,0.0400421977,0.0373581317
6.4,0.0422411719,0.0356615075,0.0416015577,0.0372305994,0.0308176701,0.0360890466,0.0409409190,0.0342912575,0.0398564455,0.0372305994
6.5,0.0417499285,0.0352282294,0.0412240270,0.0367035265,0.0302999177,0.0358091256,0.0406771858,0.0339614936,0.0386938876,0.0367035265
6.6,0.0411763315,0.0348640188,0.0408786091,0.0362753823,0.0299335392,0.0353225875,0.0401023722,0.0338008003,0.0395105445,0.0362753823
6.7,0.0408700498,0.0345220404,0.0405498650,0.0357457589,0.0298283870,0.0351370056,0.0400081891,0.0334643726,0.0390019445,0.0357457589
6.8,0.0407163435,0.0344833072,0.0401008011,0.0356513850,0.0294513888,0.0348368691,0.0395155941,0.0330728256,0.0390312201,0.0356513850
6.9,0.0403740770,0.0340545743,0.0396781890,0.0351942727,0.0293318740,0.0343163654,0.0391874360,0.0332198104,0.0386568596,0.0351942727
7.0,0.0400327358,0.0336701079,0.0394234484,0.0348002890,0.0290734330,0.0340246065,0.0391138075,0.0323084854,0.0380660431,0.0348002890
7.1,0.0394761030,0.0334332623,0.0389319792,0.0345058715,0.0287463124,0.0336988819,0.0385154737,0.0322716440,0.0379282335,0.0345058715
7.2,0.0392747940,0.0331895001,0.0387724447,0.0342126383,0.0283799338,0.0333427430,0.0383292550,0.0320617336,0.0373404773,0.0342126383
7.3,0.0390773919,0.0330265639,0.0385704020,0.0340458442,0.0282184626,0.0330567209,0.0378206048,0.0316543838,0.0368429959,0.0340458442
7.4,0.0384777830,0.0326672938,0.0377884770,0.0335618591,0.0281235820,0.0327042244,0.0373587905,0.0312709286,0.0367925032,0.0335618591
7.5,0.0383600614,0.0324012995,0.0377682007,0.0333090718,0.0276294192,0.0322865284,0.0369928978,0.0311340347,0.0360449041,0.0333090718
7.6,0.0378725194,0.0321329339,0.0372141527,0.0331281581,0.0273834258,0.0321104167,0.0368372554,0.0305947412,0.0354129794,0.0331281581
7.7,0.0376799495,0.0317849280,0.0369070231,0.0326019962,0.0271873102,0.0317857849,0.0365867140,0.0307520074,0.0357250145,0.0326019962
7.8,0.0372112223,0.0315299016,0.0365317567,0.0324798385,0.0268695906,0.0315153342,0.0360609861,0.0304650823,0.0356061780,0.0324798385
7.9,0.0368964071,0.0315826657,0.0361683268,0.0322400778,0.0266275143,0.0312569946,0.0359836762,0.0300878149,0.0353660568,0.0322400778
8.0,0.0366777226,0.0310383261,0.0358529631,0.0318284217,0.0264813633,0.0308923870,0.0355734018,0.0304310016,0.0351966255,0.0318284217
8.1,0.0363566357,0.0307772723,0.0355549938,0.0315751789,0.0263645469,0.0305874243,0.0353513915,0.0295468079,0.0345543982,0.0315751789
8.2,0.0359154625,0.0306253038,0.0352869758,0.0312158111,0.0259978202,0.0304038457,0.0349617740,0.0293151925,0.0346689505,0.0312158111
8.3,0.0357891046,0.0303964618,0.0350045483,0.0309359688,0.0257889957,0.0300586341,0.0349073708,0.0294189577,0.0339880631,0.0309359688
8.4,0.0352674284,0.0301032951,0.0345936697,0.0306076641,0.0256113339,0.0298321658,0.0342829602,0.0293616489,0.0337688531,0.0306076641
8.5,0.0350048425,0.0298909542,0.0343398554,0.0303283684,0.0254340202,0.0294798514,0.0340528712,0.0288930871,0.0332712697,0.0303283684
8.6,0.0347379384,0.0297310810,0.0340724550,0.0301913622,0.0251237866,0.0292073974,0.0337094761,0.0288001744,0.0329249607,0.0301913622
8.7,0.0343603041,0.0295418615,0.0336685754,0.0299333826,0.0249910407,0.0289333954,0.0334036110,0.0285560882,0.0327661380,0.0299333826
8.8,0.0341941573,0.0292670732,0.0333997340,0.0296536313,0.0247779510,0.0289212843,0.0330140959,0.0283448451,0.0326347548,0.0296536313
8.9,0.0338551809,0.0291320011,0.0331930596,0.0293810766,0.0246103865,0.0284388440,0.0328905636,0.0281929100,0.0319471350,0.0293810766
9.0,0.0335319349,0.0288204559,0.0331225556,0.0291748386,0.0243722274,0.0284454914,0.0325353061,0.0279783350,0.0319293860,0.0291748386
9.1,0.0335098300,0.0285219534,0.0325871372,0.0290231662,0.0242315603,0.0278619736,0.0323177953,0.0277921288,0.0318032051,0.0290231662
9.2,0.0334631526,0.0283961694,0.0326482750,0.0285949310,0.0239418697,0.0278219069,0.0318674344,0.0278302078,0.0311292541,0.0285949310
9.3,0.0331592356,0.0285006106,0.0319841997,0.0283417793,0.0238562159,0.0274963644,0.0318713203,0.0273505079,0.0313286750,0.0285006106
9.4,0.0329223531,0.0283072411,0.0318028450,0.0282822035,0.0235942061,0.0271944067,0.0315142221,0.0271056601,0.0308950492,0.0283072411
9.5,0.0325901624,0.0280525111,0.0315912302,0.0280275033,0.0234757358,0.0271067151,0.0313124596,0.0270717698,0.0307838631,0.0280525111
9.6,0.0323085559,0.0278804844,0.0312939813,0.0277158689,0.0233432511,0.0267766196,0.0309227399,0.0270708178,0.0305973968,0.0278804844
9.7,0.0321401473,0.0276862256,0.0311105681,0.0273707118,0.0231170173,0.0265343067,0.0307616776,0.0269137421,0.0302246684,0.0276862256
9.8,0.0317094611,0.0275799070,0.0306869268,0.0271205663,0.0230005492,0.0262310741,0.0306542004,0.0267852255,0.0299876073,0.0275799070
9.9,0.0314600353,0.0273299198,0.0305379936,0.0269565962,0.0229224685,0.0260888371,0.0304465067,0.0264605071,0.0299310962,0.0273299198
10.0,0.0314821403,0.0271023623,0.0302853115,0.0268278797,0.0228257599,0.0258649185,0.0299310050,0.0260169823,0.0294234143,0.0271023623
10.1,0.0311747276,0.0269344856,0.0301155874,0.0267635669,0.0226562804,0.0255892774,0.0298169831,0.0252878651,0.0292118547,0.0269344856
10.2,0.0307524722,0.0266774830,0.0298025910,0.0263671236,0.0224493709,0.0254543253,0.0295208329,0.0260013699,0.0289416419,0.0266774830
10.3,0.0305049998,0.0264797659,0.0296708463,0.0260639611,0.0222962562,0.0251886097,0.0294419891,0.0258563842,0.0277869384,0.0264797659
10.4,0.0303124300,0.0262875821,0.0292994912,0.0261050447,0.0221440119,0.0250701396,0.0292943230,0.0256894079,0.0285961489,0.0262875821
10.5,0.0302246271,0.0261321553,0.0291468527,0.0255982860,0.0220147479,0.0249042268,0.0287898656,0.0252759655,0.0282778914,0.0261321553
10.6,0.0302660610,0.0259277191,0.0287476047,0.0254753995,0.0218192416,0.0246726591,0.0287519265,0.0251548743,0.0278139699,0.0259277191
10.7,0.0296405431,0.0258103339,0.0287220791,0.0252626938,0.0216216461,0.0243521250,0.0284412551,0.0250720526,0.0277047219,0.0258103339
10.8,0.0293964636,0.0255523432,0.0283976580,0.0250435204,0.0214737541,0.0241600777,0.0282732390,0.0248571920,0.0275465112,0.0255523432
10.9,0.0293512256,0.0254876232,0.0281097754,0.0249827604,0.0214264009,0.0240780318,0.0278798379,0.0246501375,0.0274430776,0.0254876232
11.0,0.0289395600,0.0252194551,0.0278810749,0.0246271274,0.0212570955,0.0238374491,0.0278725773,0.0246453777,0.0270754494,0.0252194551
11.1,0.0289564214,0.0250312237,0.0276367298,0.0243774373,0.0210779539,0.0234421541,0.0276661107,0.0235496552,0.0269762999,0.0250312237
11.2,0.0285911247,0.0248784647,0.0273013986,0.0241747521,0.0208498051,0.0233898851,0.0273842772,0.0240695284,0.0267738188,0.0248784647
11.3,0.0282984144,0.0247669092,0.0271283808,0.0238989179,0.0207142737,0.0230654354,0.0271603239,0.0240056509,0.0264425046,0.0247669092
11.4,0.0281921051,0.0245810492,0.0268536727,0.0240042231,0.0205848356,0.0229149118,0.0270429274,0.0238614268,0.0259178898,0.0245810492
11.5,0.0278854122,0.0243806642,0.0267011371,0.0235603196,0.0204391198,0.0228246706,0.0265730344,0.0239172125,0.0258637248,0.0243806642
11.6,0.0277778692,0.0242653540,0.0264331191,0.0233890619,0.0202756466,0.0224331090,0.0263436612,0.0233559284,0.0256015704,0.0242653540
11.7,0.0275148720,0.0240265322,0.0261159028,0.0233306703,0.0201447287,0.0223172796,0.0262065281,0.0234053359,0.0254595786,0.0240265322
11.8,0.0272538283,0.0238413639,0.0260240932,0.0233283930,0.0199439125,0.0221410769,0.0263112442,0.0232210337,0.0252442448,0.0238413639
11.9,0.0269781850,0.0236642979,0.0257048183,0.0227495785,0.0198175210,0.0219724322,0.0257611780,0.0231802892,0.0250396215,0.0236642979
12.0,0.0264541441,0.0235265579,0.0255183173,0.0226105682,0.0196330695,0.0217459640,0.0256347824,0.0226608920,0.0247980723,0.0235265579
12.1,0.0263934841,0.0233239992,0.0252906462,0.0223355539,0.0195527257,0.0214196019,0.0253541761,0.0226616536,0.0242540764,0.0233239992
12.2,0.0260043346,0.0231402141,0.0249396702,0.0222562106,0.0193228359,0.0212315613,0.0252282918,0.0225601731,0.0241935871,0.0231402141
12.3,0.0257368136,0.0229650255,0.0248024705,0.0218709719,0.0191882621,0.0210009042,0.0247216869,0.0222135593,0.0241413602,0.0229650255
12.4,0.0254031835,0.0227666167,0.0246013541,0.0215745504,0.0190690084,0.0209160355,0.0246054152,0.0220828532,0.0235759431,0.0227666167
12.5,0.0252167825,0.0225735437,0.0244377026,0.0215585177,0.0188830772,0.0207210743,0.0244430235,0.0218251537,0.0238032116,0.0225735437
12.6,0.0252375508,0.0224166347,0.0240975338,0.0212401424,0.0187247397,0.0205728273,0.0241488163,0.0218406709,0.0225399742,0.0224166347
12.7,0.0248609446,0.0222272176,0.0238909624,0.0210926604,0.0185628332,0.0203260524,0.0239279308,0.0216693155,0.0229736000,0.0222272176
12.8,0.0246922275,0.0220019327,0.0237318396,0.0208663817,0.0184083258,0.0200619760,0.0234847282,0.0213443115,0.0228336483,0.0220019327
12.9,0.0243724772,0.0218866224,0.0234440599,0.0207895890,0.0185072105,0.0199525209,0.0234587537,0.0210875640,0.0225912830,0.0218866224
13.0,0.0242047882,0.0216406864,0.0234001107,0.0204510818,0.0179965960,0.0199527941,0.0230880547,0.0209136383,0.0224595938,0.0216406864
13.1,0.0239376785,0.0214491943,0.0230562366,0.0203188126,0.0178616739,0.0195743452,0.0229395705,0.0208561391,0.0220885994,0.0214491943
13.2,0.0236302659,0.0212339880,0.0228655157,0.0202255318,0.0179796219,0.0195096921,0.0226901540,0.0205833984,0.0221420504,0.0212339880
13.3,0.0236211154,0.0210731267,0.0227780290,0.0200680294,0.0175009534,0.0192631904,0.0226083446,0.0203348379,0.0213472227,0.0210731267
13.4,0.0233807373,0.0209219487,0.0225107315,0.0197068396,0.0173708189,0.0192133801,0.0223216025,0.0202588704,0.0215804075,0.0209219487
13.5,0.0231192823,0.0206504211,0.0223281417,0.0196035385,0.0172102182,0.0189304541,0.0221014329,0.0196903513,0.0214287252,0.0206504211
13.6,0.0229479948,0.0204769123,0.0222573290,0.0193533930,0.0170920961,0.0187730099,0.0221561429,0.0198717024,0.0214420879,0.0204769123
13.7,0.0229184873,0.0202737606,0.0219411419,0.0192767825,0.0168985048,0.0186138356,0.0217623327,0.0194700645,0.0214137303,0.0202737606
13.8,0.0225668648,0.0201232743,0.0218637419,0.0189908368,0.0167459123,0.0184774265,0.0215579114,0.0194845345,0.0212672503,0.0201232743
13.9,0.0222616113,0.0199972926,0.0215342774,0.0189466560,0.0165865302,0.0183042288,0.0213508313,0.0192615821,0.0205745302,0.0199972926
14.0,0.0222929694,0.0197860387,0.0215352037,0.0186620767,0.0164364621,0.0183340967,0.0213617733,0.0189953149,0.0202484183,0.0197860387
14.1,0.0221099612,0.0195988941,0.0213140168,0.0185302630,0.0162984935,0.0180487121,0.0210208325,0.0189554271,0.0203896961,0.0195988941
14.2,0.0217099135,0.0194359578,0.0211670392,0.0184423568,0.0161283176,0.0179004650,0.0208136501,0.0188597537,0.0208363786,0.0194359578
14.3,0.0214750872,0.0192748989,0.0209799207,0.0182001365,0.0159696319,0.0177242623,0.0204659600,0.0186564120,0.0200603200,0.0192748989
14.4,0.0212067437,0.0190707592,0.0207783926,0.0181155097,0.0158715306,0.0174799461,0.0206180233,0.0185330361,0.0199736152,0.0190707592
14.5,0.0210512896,0.0189017956,0.0205639988,0.0180156701,0.0156923889,0.0174576362,0.0202701286,0.0182866652,0.0198484544,0.0189017956
14.6,0.0209739738,0.0187267057,0.0204445023,0.0177196129,0.0155729612,0.0173400767,0.0200732747,0.0180694246,0.0196289383,0.0187267057
14.7,0.0210033785,0.0185856063,0.0203053470,0.0176090242,0.0154605842,0.0170795517,0.0198344934,0.0176822567,0.0194298234,0.0185856063
14.8,0.0206496997,0.0184171367,0.0201357258,0.0174233736,0.0152911047,0.0170566043,0.0196691361,0.0175342247,0.0193843289,0.0184171367
14.9,0.0205707388,0.0183260346,0.0199080546,0.0172601322,0.0151459983,0.0169204684,0.0195413088,0.0177095783,0.0191349252,0.0183260346
15.0,0.0201913567,0.0181371115,0.0197647823,0.0171193001,0.0149997602,0.0167348864,0.0194868033,0.0172572001,0.0190203729,0.0181371115
15.1,0.0199053292,0.0179272409,0.0195866183,0.0170032457,0.0148838143,0.0165790813,0.0191935164,0.0174005675,0.0182953170,0.0179272409
15.2,0.0197303405,0.0177523487,0.0193620349,0.0168720696,0.0147796197,0.0163777458,0.0189255905,0.0173186977,0.0182480884,0.0177523487
15.3,0.0194516128,0.0176254777,0.0192978094,0.0165294632,0.0146191930,0.0162608237,0.0189371461,0.0171169743,0.0182243211,0.0176254777
15.4,0.0194449300,0.0174488070,0.0190079712,0.0165222667,0.0145051622,0.0161204990,0.0186845595,0.0169561859,0.0184499575,0.0174488070
15.5,0.0193187777,0.0173182801,0.0188983555,0.0162992673,0.0144159395,0.0158990390,0.0184917960,0.0168283357,0.0180434652,0.0173182801
15.6,0.0189330211,0.0171978317,0.0187487019,0.0162088105,0.0142733574,0.0158108011,0.0183831940,0.0166755438,0.0179618607,0.0171978317
15.7,0.0188872690,0.0170367728,0.0184736849,0.0160186051,0.0141019629,0.0155600196,0.0182007589,0.0165699699,0.0175314991,0.0170367728
15.8,0.0187122803,0.0169044674,0.0184377639,0.0159691408,0.0140156999,0.0154551175,0.0179182096,0.0164130845,0.0174343897,0.0169044674
15.9,0.0184998674,0.0167563524,0.0183270161,0.0157527003,0.0138971426,0.0153267217,0.0180219030,0.0163005611,0.0176464594,0.0167563524
16.0,0.0181573953,0.0166150554,0.0180508670,0.0154112780,0.0137482931,0.0151618105,0.0176658275,0.0161550043,0.0174500986,0.0166150554
16.1,0.0181384776,0.0164754380,0.0178739381,0.0155542053,0.0136420094,0.0150626453,0.0176133672,0.0160615204,0.0172627143,0.0164754380
16.2,0.0180618814,0.0163787039,0.0176901132,0.0152071353,0.0135558334,0.0149060207,0.0173160921,0.0158817876,0.0170014780,0.0163787039
16.3,0.0180324768,0.0162243640,0.0175724693,0.0152450306,0.0134362315,0.0148475596,0.0171349865,0.0157823063,0.0169703663,0.0162243640
16.4,0.0178278777,0.0160798062,0.0174101558,0.0149626376,0.0133166297,0.0147170694,0.0170172832,0.0156616912,0.0169086529,0.0160798062
16.5,0.0177345230,0.0160006600,0.0172919974,0.0148562392,0.0132113905,0.0145991457,0.0169349624,0.0155469783,0.0168880477,0.0160006600
16.6,0.0172807037,0.0158458261,0.0171924684,0.0147874628,0.0131090239,0.0144186631,0.0168664470,0.0154850047,0.0166312996,0.0158458261
16.7,0.0172777221,0.0157115445,0.0169917637,0.0146193935,0.0130245888,0.0143452681,0.0168124528,0.0153239307,0.0163795498,0.0157115445
16.8,0.0173614124,0.0156012735,0.0169232153,0.0145223778,0.0129271838,0.0142405481,0.0164655808,0.0154375012,0.0161548314,0.0156012735
16.9,0.0171217539,0.0157629252,0.0168653712,0.0143469298,0.0128337829,0.0140054290,0.0164864422,0.0150993599,0.0162018560,0.0157629252
17.0,0.0169216787,0.0153712457,0.0167016167,0.0143878312,0.0127116567,0.0140811006,0.0162469451,0.0152286381,0.0161297381,0.0153712457
17.1,0.0167311651,0.0152643342,0.0166313186,0.0141370480,0.0126583843,0.0140391216,0.0161157432,0.0151067853,0.0158438164,0.0152643342
17.2,0.0166638222,0.0152006023,0.0163161608,0.0142229502,0.0125556695,0.0138241269,0.0160446712,0.0147724520,0.0156192000,0.0152006023
17.3,0.0165249210,0.0149998221,0.0164058089,0.0139694341,0.0124249257,0.0136957312,0.0159832119,0.0149283854,0.0152293346,0.0149998221
17.4,0.0162678870,0.0148980487,0.0161771084,0.0137770425,0.0123389238,0.0136914513,0.0157148769,0.0145746317,0.0157749626,0.0148980487
17.5,0.0164279678,0.0148272026,0.0160784029,0.0136828508,0.0122686773,0.0134274660,0.0157631445,0.0144487807,0.0158028101,0.0148272026
17.6,0.0162487637,0.0147187101,0.0159367774,0.0136611703,0.0121555169,0.0133511570,0.0156919703,0.0145852938,0.0155521823,0.0147187101
17.7,0.0160423140,0.0146167391,0.0157818745,0.0135633348,0.0120785678,0.0133160986,0.0153422349,0.0142810428,0.0154268175,0.0146167391
17.8,0.0159508099,0.0145388774,0.0156644365,0.0134801655,0.0120110197,0.0132232165,0.0153817080,0.0144488759,0.0153077769,0.0145388774
17.9,0.0158265082,0.0144047934,0.0156362350,0.0133469854,0.0119387712,0.0131076603,0.0152718788,0.0140975022,0.0151942447,0.0144047934
18.0,0.0157994682,0.0142825665,0.0154539539,0.0133982716,0.0118051548,0.0130114090,0.0151441539,0.0139888819,0.0178718918,0.0142825665
18.1,0.0156423691,0.0142423512,0.0156258395,0.0132251920,0.0117187177,0.0128437660,0.0149692862,0.0138112435,0.0147739816,0.0142423512
18.2,0.0157848687,0.0140420650,0.0152634388,0.0130532056,0.0116449023,0.0127971429,0.0147914529,0.0137664055,0.0151053978,0.0140420650
18.3,0.0154772504,0.0139418726,0.0151231514,0.0130550275,0.0115268673,0.0126554522,0.0149170304,0.0137842074,0.0148428354,0.0139418726
18.4,0.0153359846,0.0137910898,0.0150324740,0.0128902375,0.0114103121,0.0125866102,0.0148018836,0.0135022326,0.0145858833,0.0137910898
18.5,0.0151171972,0.0136550296,0.0147943044,0.0127136052,0.0112721693,0.0124866254,0.0144729074,0.0134018945,0.0156626544,0.0136550296
18.6,0.0149351143,0.0135098789,0.0146696617,0.0124834094,0.0111954814,0.0122562415,0.0143861894,0.0134057024,0.0141890815,0.0135098789
18.7,0.0145911000,0.0133841937,0.0145230958,0.0122574950,0.0110332268,0.0121171916,0.0140834945,0.0131358177,0.0140895240,0.0133841937
18.8,0.0143633679,0.0132214550,0.0141996009,0.0121334243,0.0109048332,0.0119103014,0.0139317380,0.0131555236,0.0138630716,0.0132214550
18.9,0.0141676108,0.0130625699,0.0139824281,0.0119641707,0.0107711299,0.0117805398,0.0136130902,0.0127867287,0.0137439290,0.0130625699
19.0,0.0139714425,0.0129159371,0.0137822381,0.0116604616,0.0106454348,0.0115289387,0.0134863879,0.0126745861,0.0134204692,0.0129159371
19.1,0.0138621516,0.0127699960,0.0136349517,0.0117054623,0.0105332319,0.0114422488,0.0131167115,0.0127037166,0.0133650802,0.0127699960
19.2,0.0134937705,0.0126548833,0.0133818579,0.0114375533,0.0103728923,0.0111922868,0.0130101547,0.0123997512,0.0132492018,0.0126548833
19.3,0.0133874613,0.0124716912,0.0131129136,0.0111520632,0.0102971618,0.0110261918,0.0127263782,0.0123520572,0.0128123118,0.0124716912
19.4,0.0131210712,0.0123583571,0.0129244570,0.0109338007,0.0101418709,0.0107519166,0.0126018233,0.0122995083,0.0126183992,0.0123583571
19.5,0.0129136962,0.0121991755,0.0127881837,0.0109110271,0.0099957199,0.0106595809,0.0124426017,0.0122556222,0.0125100692,0.0122556222
19.6,0.0127809639,0.0120760593,0.0125356045,0.0106931290,0.0098931792,0.0105311851,0.0122361352,0.0119610814,0.0122137429,0.0120760593
19.7,0.0124490816,0.0119094671,0.0124418394,0.0104907170,0.0097592147,0.0104644376,0.0120704711,0.0118781644,0.0120575724,0.0119094671
19.8,0.0124186487,0.0117604629,0.0122176677,0.0104842493,0.0096123673,0.0101918014,0.0119138060,0.0117378434,0.0119964710,0.0117604629
19.9,0.0122553807,0.0116224265,0.0121305927,0.0103889644,0.0095680606,0.0101133070,0.0118097035,0.0116439787,0.0116289448,0.0116289448
20.0,0.0121770368,0.0114868604,0.0119337991,0.0101688801,0.0093913563,0.0099848202,0.0116673551,0.0115676304,0.0115504005,0.0115504005
20.1,0.0120746344,0.0113273824,0.0118494002,0.0100224912,0.0093203264,0.0098607953,0.0114423791,0.0113819954,0.0113980041,0.0113819954
20.2,0.0118251058,0.0112132578,0.0116229642,0.0098926816,0.0091988095,0.0097190136,0.0113722275,0.0111424787,0.0111420721,0.0111424787
20.3,0.0115025796,0.0110440965,0.0114753690,0.0099272975,0.0090324637,0.0096276796,0.0111071649,0.0112832757,0.0112761074,0.0111071649
20.4,0.0113829046,0.0109334303,0.0112599459,0.0097060289,0.0089555146,0.0095901625,0.0110090959,0.0109306644,0.0109050111,0.0109306644
20.5,0.0112270392,0.0108083379,0.0111135859,0.0095411478,0.0088380890,0.0093330067,0.0108066175,0.0108432731,0.0107481264,0.0108066175
20.6,0.0111649397,0.0106866050,0.0110115867,0.0092734211,0.0087521741,0.0092434939,0.0107240923,0.0108477474,0.0106974297,0.0106974297
20.7,0.0109394695,0.0105529163,0.0109123666,0.0091846950,0.0086225619,0.0091164641,0.0105584281,0.0105680574,0.0105192259,0.0105529163
20.8,0.0107229441,0.0104926427,0.0106808871,0.0091866991,0.0085829558,0.0089598394,0.0103638239,0.0104722887,0.0104830139,0.0104722887
20.9,0.0106859312,0.0103327695,0.0106603020,0.0088984761,0.0084732772,0.0088471972,0.0102182032,0.0103032181,0.0100087898,0.0102182032
21.0,0.0105352065,0.0102427543,0.0105024143,0.0088256916,0.0084477726,0.0087726184,0.0100724801,0.0102554290,0.0095793462,0.0100724801
21.1,0.0102900988,0.0101415738,0.0103261030,0.0088077459,0.0083410536,0.0086821950,0.0099681731,0.0101565189,0.0095303835,0.0099681731
21.2,0.0101939681,0.0100474086,0.0102317203,0.0086212755,0.0082403409,0.0085516137,0.0097867606,0.0100582751,0.0095085543,0.0097867606
21.3,0.0101015387,0.0099371376,0.0100072398,0.0084581252,0.0081612156,0.0084443441,0.0097053602,0.0099880194,0.0093767631,0.0097053602
21.4,0.0100738819,0.0098673784,0.0099207824,0.0083192061,0.0081015888,0.0083256918,0.0095761013,0.0095324045,0.0090216816,0.0095324045
21.5,0.0098362796,0.0097964334,0.0097985069,0.0083481741,0.0079981776,0.0081898291,0.0094131983,0.0094524386,0.0100466339,0.0094524386
21.6,0.0096278765,0.0096675863,0.0096024338,0.0081659851,0.0079239270,0.0080648936,0.0092969266,0.0093299196,0.0088054297,0.0092969266
21.7,0.0094246140,0.0095878473,0.0094203586,0.0080072985,0.0078320929,0.0079483357,0.0091313648,0.0092313902,0.0086412007,0.0091313648
21.8,0.0092698795,0.0095066261,0.0093157863,0.0078154535,0.0077777759,0.0079094528,0.0091337168,0.0091625625,0.0085712249,0.0091337168
21.9,0.0092361567,0.0094080146,0.0091640741,0.0077446730,0.0077280724,0.0077207747,0.0087520758,0.0091265778,0.0084767677,0.0087520758
22.0,0.0090211734,0.0093408244,0.0090627955,0.0077006744,0.0076639192,0.0076862627,0.0087046263,0.0090328084,0.0082811209,0.0087046263
22.1,0.0088675699,0.0093169126,0.0088887485,0.0075374330,0.0075739131,0.0074249181,0.0085597213,0.0089398957,0.0083406922,0.0085597213
22.2,0.0088066015,0.0092632592,0.0087994091,0.0074702964,0.0075175940,0.0073244780,0.0084717762,0.0089001031,0.0080586467,0.0084717762
22.3,0.0086518670,0.0091668215,0.0085798690,0.0072464771,0.0074631030,0.0072666543,0.0083210423,0.0088607866,0.0080186605,0.0083210423
22.4,0.0086116669,0.0091435025,0.0084758114,0.0072472059,0.0074393393,0.0071815125,0.0082152014,0.0087870086,0.0078618779,0.0082152014
22.5,0.0084819161,0.0090649492,0.0084209521,0.0070804119,0.0074090471,0.0071193179,0.0081346191,0.0087762513,0.0075855447,0.0081346191
22.6,0.0083768406,0.0090375791,0.0083356269,0.0069889530,0.0073625643,0.0069906490,0.0081220409,0.0087469305,0.0080493642,0.0081220409
22.7,0.0083012726,0.0089870876,0.0081918399,0.0068944880,0.0073616068,0.0068312014,0.0078832596,0.0086271721,0.0074088710,0.0078832596
22.8,0.0080591466,0.0089105105,0.0081056913,0.0067445464,0.0072789126,0.0067174665,0.0078297767,0.0085842381,0.0073830636,0.0078297767
22.9,0.0080000288,0.0087533052,0.0079751818,0.0066793227,0.0071172673,0.0067226569,0.0076045962,0.0084479153,0.0074954738,0.0076045962
23.0,0.0080187409,0.0085742630,0.0078716387,0.0065869529,0.0069645008,0.0066138392,0.0075691113,0.0083123542,0.0070477712,0.0075691113
23.1,0.0079832702,0.0083888970,0.0078631988,0.0065008686,0.0067933674,0.0064899055,0.0075073452,0.0081231017,0.0070924496,0.0075073452
23.2,0.0077599590,0.0082674606,0.0077022234,0.0064751799,0.0066753324,0.0064591269,0.0074853589,0.0079632652,0.0078239318,0.0077022234
23.3,0.0076011120,0.0080672732,0.0075936370,0.0064395620,0.0065377990,0.0064085881,0.0074215476,0.0077946706,0.0069889139,0.0074215476
23.4,0.0075715017,0.0078558216,0.0075103703,0.0062968169,0.0063955651,0.0062624355,0.0071764260,0.0075909481,0.0067957153,0.0071764260
23.5,0.0074127575,0.0079125381,0.0074439833,0.0061951554,0.0062217333,0.0061905885,0.0071502470,0.0073422924,0.0073155359,0.0073155359
23.6,0.0074284880,0.0074319304,0.0073303536,0.0061323002,0.0060589564,0.0061048092,0.0070383726,0.0072438582,0.0066077190,0.0070383726
23.7,0.0072916431,0.0072271978,0.0072394704,0.0060281792,0.0058999225,0.0060495353,0.0069555406,0.0070377558,0.0065224423,0.0069555406
23.8,0.0071074011,0.0070160427,0.0072167238,0.0059703342,0.0057680471,0.0060553632,0.0067701399,0.0067955735,0.0061759293,0.0067701399
23.9,0.0069891655,0.0068782039,0.0070213712,0.0059141288,0.0056066630,0.0059416282,0.0067083738,0.0066523966,0.0061669528,0.0066523966
24.0,0.0069746688,0.0066607249,0.0069073298,0.0057327597,0.0056732535,0.0058419166,0.0065856596,0.0064667616,0.0061544061,0.0064667616
24.1,0.0069843333,0.0064845482,0.0068116091,0.0056326468,0.0053070490,0.0057318240,0.0065544698,0.0060887326,0.0058869474,0.0060887326
24.2,0.0067639009,0.0063128179,0.0068171671,0.0055180499,0.0051653374,0.0056033372,0.0064256199,0.0059190908,0.0061676668,0.0061676668
24.3,0.0065440854,0.0061628256,0.0066261374,0.0054974626,0.0050539179,0.0055033524,0.0063445263,0.0059560274,0.0067905130,0.0061628256
24.4,0.0065112879,0.0059826965,0.0064679409,0.0053845054,0.0048989752,0.0054632856,0.0061858160,0.0055935155,0.0061354330,0.0059826965
24.5,0.0063416455,0.0058309257,0.0063709851,0.0053538065,0.0047515185,0.0053597495,0.0061425593,0.0054343454,0.0054782109,0.0054782109
24.6,0.0062978469,0.0056963476,0.0062593109,0.0052015876,0.0046331353,0.0052023964,0.0060120732,0.0052870750,0.0061648107,0.0056963476
24.7,0.0061104177,0.0055327197,0.0061420788,0.0049756732,0.0045227603,0.0051378342,0.0058644072,0.0051762652,0.0057084376,0.0055327197
24.8,0.0060367003,0.0053918178,0.0060348304,0.0050430831,0.0043943668,0.0051422962,0.0060694421,0.0052632756,0.0055350281,0.0053918178
24.9,0.0058774421,0.0052504219,0.0058777661,0.0048518758,0.0042907815,0.0049185597,0.0056890282,0.0051760748,0.0060405678,0.0052504219
25.0,0.0058335407,0.0051448937,0.0057828688,0.0047295358,0.0043597223,0.0047713144,0.0055251026,0.0047911916,0.0048507745,0.0048507745
25.1,0.0055966581,0.0049894669,0.0057235837,0.0047110437,0.0040752545,0.0046530264,0.0053132161,0.0046477290,0.0047745763,0.0047745763
25.2,0.0055451485,0.0048565686,0.0055615790,0.0045422455,0.0039674909,0.0045846397,0.0054737671,0.0045016962,0.0047307139,0.0047307139
25.3,0.0053586447,0.0047049954,0.0054051322,0.0044813033,0.0038603367,0.0045259054,0.0052643350,0.0044078315,0.0046448252,0.0046448252
25.4,0.0053113504,0.0046231814,0.0053600509,0.0043620606,0.0037482209,0.0043701004,0.0051166689,0.0042645594,0.0043745103,0.0043745103
25.5,0.0051195002,0.0044471035,0.0051551262,0.0042175847,0.0036412408,0.0043229308,0.0049575496,0.0041699331,0.0043170812,0.0043229308
25.6,0.0049802906,0.0043175647,0.0050429374,0.0040906901,0.0035378296,0.0042294114,0.0049155200,0.0040425590,0.0042030389,0.0042294114
25.7,0.0048860106,0.0042191508,0.0048691992,0.0040907811,0.0034469531,0.0040934576,0.0046957594,0.0039411737,0.0040924648,0.0040934576
25.8,0.0047256214,0.0040888215,0.0047374546,0.0039121448,0.0033435419,0.0039302765,0.0048564127,0.0043867929,0.0039630197,0.0040888215
25.9,0.0046732892,0.0039722267,0.0045853307,0.0038170421,0.0032430902,0.0038544229,0.0044318217,0.0039450768,0.0038532617,0.0039450768
26.0,0.0045146479,0.0038703545,0.0044748916,0.0037189334,0.0031445536,0.0036925167,0.0042538862,0.0036038892,0.0036704676,0.0037189334
26.1,0.0043066559,0.0037573168,0.0043137103,0.0036364928,0.0030511528,0.0036384266,0.0041008003,0.0034965065,0.0040434001,0.0037573168
26.2,0.0041510990,0.0036477375,0.0042135638,0.0034889197,0.0029816026,0.0034787059,0.0041030500,0.0034139703,0.0034667624,0.0034889197
26.3,0.0040426306,0.0035395414,0.0041925670,0.0033385227,0.0028915966,0.0034292598,0.0039344203,0.0033017325,0.0032610171,0.0034292598
26.4,0.0040226848,0.0034038765,0.0039640724,0.0032894227,0.0027907968,0.0032812860,0.0037700856,0.0032081535,0.0032779501,0.0032894227
26.5,0.0037527991,0.0033013126,0.0038112281,0.0032086219,0.0026857317,0.0032732726,0.0036695623,0.0030823977,0.0030333406,0.0032732726
26.6,0.0036086544,0.0031974642,0.0037855996,0.0030542167,0.0026467349,0.0031458785,0.0036201698,0.0029829163,0.0030207939,0.0031458785
26.7,0.0035527238,0.0033796682,0.0035906587,0.0029144777,0.0025226066,0.0029586575,0.0034717880,0.0029134222,0.0028776801,0.0029586575
26.8,0.0034709870,0.0030143708,0.0034711622,0.0028416932,0.0024521860,0.0028690536,0.0033949894,0.0028122273,0.0026978442,0.0028690536
26.9,0.0033875024,0.0029095343,0.0032963947,0.0026708910,0.0023532142,0.0027952033,0.0031951698,0.0027070342,0.0025749275,0.0027952033
27.0,0.0032583685,0.0028241632,0.0032850729,0.0027500522,0.0022489325,0.0027069653,0.0030045538,0.0026037450,0.0026607142,0.0027500522
27.1,0.0033793801,0.0027260457,0.0031111289,0.0026084913,0.0021900891,0.0025596289,0.0030454585,0.0025275870,0.0023773426,0.0026084913
27.2,0.0029056151,0.0026106366,0.0029762965,0.0024293995,0.0021080913,0.0025027159,0.0029579224,0.0024175388,0.0022780911,0.0025027159
27.3,0.0028085590,0.0025103453,0.0028677101,0.0023072417,0.0020172148,0.0023815139,0.0027459337,0.0023269108,0.0022290264,0.0023815139
27.4,0.0027255885,0.0024113385,0.0027349362,0.0021752458,0.0019226824,0.0022350881,0.0025742362,0.0022186714,0.0024089643,0.0024089643
27.5,0.0025909026,0.0023081818,0.0027380239,0.0022458440,0.0018629685,0.0022748817,0.0025009145,0.0021435606,0.0022728889,0.0022748817
27.6,0.0026266818,0.0022229095,0.0025209541,0.0020002532,0.0017765313,0.0020927600,0.0024317855,0.0020225646,0.0018037651,0.0020927600
27.7,0.0024707135,0.0020876398,0.0023310566,0.0019303838,0.0019524523,0.0020586122,0.0023354549,0.0019359350,0.0016574891,0.0020586122
27.8,0.0022929488,0.0020019722,0.0022995614,0.0018778222,0.0016196736,0.0019105473,0.0022319660,0.0018267435,0.0015079488,0.0019105473
27.9,0.0020873216,0.0018922941,0.0021667875,0.0017532049,0.0015456841,0.0018117463,0.0023740076,0.0017692443,0.0015865952,0.0018117463
28.0,0.0021013043,0.0018334038,0.0019580546,0.0016263103,0.0014565485,0.0016859002,0.0019123978,0.0019759179,0.0013547364,0.0018334038
28.1,0.0019465698,0.0017584077,0.0019212072,0.0015478779,0.0013558358,0.0016383665,0.0018610624,0.0015918915,0.0013088339,0.0016383665
28.2,0.0017989295,0.0016130594,0.0018261041,0.0017458263,0.0012898546,0.0014704503,0.0017349736,0.0014827000,0.0011968317,0.0016130594
28.3,0.0017601688,0.0014997253,0.0017142241,0.0014079567,0.0012274422,0.0014182724,0.0017301673,0.0013782684,0.0010339288,0.0014182724
28.4,0.0017286050,0.0014541743,0.0017154592,0.0014031287,0.0011620703,0.0013340412,0.0016365978,0.0013106782,0.0009755816,0.0014031287
28.5,0.0015400449,0.0013272045,0.0014648356,0.0011787630,0.0010545680,0.0012580964,0.0015353586,0.0012018676,0.0008122706,0.0012580964
28.6,0.0013275292,0.0012266168,0.0013521322,0.0011328513,0.0010075629,0.0011282437,0.0012996452,0.0011219969,0.0007343383,0.0011328513
28.7,0.0013601211,0.0011577468,0.0013025221,0.0009696100,0.0009127693,0.0010257092,0.0011867481,0.0010438398,0.0007656541,0.0010438398
28.8,0.0011714581,0.0010796876,0.0011381501,0.0008836167,0.0008405207,0.0009846408,0.0012175289,0.0009826279,0.0005849001,0.0009846408
28.9,0.0011079193,0.0009754439,0.0010653818,0.0007784026,0.0007577395,0.0008632567,0.0010746692,0.0009299837,0.0004827925,0.0009299837
29.0,0.0010021241,0.0008781169,0.0010179331,0.0007811354,0.0007229209,0.0008447713,0.0009491940,0.0008479235,0.0005402217,0.0008479235
29.1,0.0008484178,0.0008086541,0.0008694116,0.0006095134,0.0006532837,0.0006765820,0.0009311959,0.0010155662,0.0002862277,0.0008086541
29.2,0.0009400247,0.0007246663,0.0008111558,0.0006486840,0.0005580549,0.0006601910,0.0007979488,0.0006722843,0.0001034337,0.0006722843
29.3,0.0006820654,0.0006487809,0.0006604729,0.0005852822,0.0004893752,0.0005232355,0.0006756437,0.0005946032,0.0000000000,0.0005946032
29.4,0.0006589323,0.0005435491,0.0005669136,0.0004257757,0.0004163433,0.0004746091,0.0005563042,0.0004902668,0.0024524187,0.0005435491
29.5,0.0005017304,0.0004717149,0.0005507543,0.0002866744,0.0003633320,0.0003393837,0.0005227623,0.0004258181,0.0060346515,0.0004717149
29.6,0.0004187598,0.0003836759,0.0003655913,0.0002957839,0.0002986564,0.0003505842,0.0004212163,0.0003382365,0.0057814736,0.0003655913
29.7,0.0003163574,0.0002905977,0.0003318318,0.0002084242,0.0002068224,0.0002238275,0.0003406340,0.0002602698,0.0036088562,0.0002905977
29.8,0.0001725212,0.0002046338,0.0001989550,0.0001589599,0.0001284806,0.0001305812,0.0002691530,0.0001490792,0.0018280424,0.0001725212
29.9,0.0000637444,0.0001100734,0.0001316417,0.0000368022,0.0000669387,0.0000270451,0.0001332471,0.0000740636,0.0005045197,0.0000740636
30.0,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0014184899,0.0000000000


==> files/control_table_old.txt <==
step,500_0,500_1,500_2,1000_0,1000_1,1000_2,1500_0,1500_1,1500_2,median
1,0.9028789799,0.9169799412,0.9126581345,0.8873407723,0.8229954193,0.9976944402,0.9226631417,0.9350018275,0.8776198356,0.9126581345
1.1,1,0.9452697873,0.9878512745,0.953204467,0.8886883492,0.9813790638,1,0.9663739539,0.9431962168,0.9663739539
1.2,0.9823630909,1,0.9899212688,1,0.874450987,0.960027676,0.9905032528,0.9574402782,0.9415598653,0.9823630909
1.3,0.9700630463,0.941710061,0.9864736575,0.9434690092,0.8719366199,0.9495702325,0.9872733457,0.9510205899,0.9450518255,0.9495702325
1.4,0.9649527802,0.9180195483,0.9745771382,0.939313931,0.8773940611,0.9665148201,0.9940588041,0.9425039596,0.9279843797,0.9425039596
1.5,0.9689324147,0.9099393872,0.9522521301,0.9323776131,0.8655488844,0.9706824736,0.981037864,0.9692979579,0.9301561804,0.9522521301
1.6,0.9550792268,0.9000561574,0.9569798068,0.9501189243,0.886281159,1,0.9746938342,0.944432209,0.9235184557,0.9501189243
1.7,0.9419436006,0.9087814319,0.936943689,0.9367430184,0.8893442711,0.9956930378,0.9655492651,0.9425625334,0.9242477745,0.936943689
1.8,0.9544891268,0.9141836763,1,0.9369175451,0.9490867467,0.9452818448,0.9663887033,0.9488135291,0.9133887708,0.9488135291
1.9,0.932228194,0.899369274,0.9378954106,0.9459593711,0.8820926908,0.9675457049,0.9671437152,0.9546006204,0.9089320787,0.9378954106
2,0.95250167,0.9105612951,0.9295131231,0.9305652204,0.8699302708,0.9968585877,0.9890294117,0.9620605794,0.9193156404,0.9305652204
2.1,0.9278095252,0.9658298757,0.919912632,0.9333710729,0.9016524515,0.9470441005,0.9824514006,0.9711887201,0.9333111768,0.9333710729
2.2,0.9293083792,0.9474650293,0.9155275749,0.9247767513,0.923501508,0.9536241171,0.9715338803,0.9822989982,0.9124517346,0.9293083792
2.3,0.9306207616,0.9066697298,0.9177760171,0.9239332055,0.9156325895,0.9629369071,0.9686103198,0.9918863575,0.9200934267,0.9239332055
2.4,0.9356413325,0.9169242479,0.9183161191,0.9225839798,0.9118771154,0.9608472758,0.9616367114,0.9863171607,1,0.9356413325
2.5,0.9507974612,0.93283163,0.9273265428,0.9237049783,0.9014809686,0.9649058041,0.9601918164,0.9874839508,0.9279082166,0.93283163
2.6,0.9340268189,0.9370944836,0.9193630128,0.940381229,0.9153603605,0.9634059132,0.9762207433,1,0.9317948398,0.9370944836
2.7,0.9332974553,0.9288054728,0.9202838034,0.9414485269,0.9061474452,0.9705454866,0.9756176986,0.9778473895,0.927079655,0.9332974553
2.8,0.9383723153,0.9369529299,0.9210689736,0.9261684899,0.9058387761,0.964448407,0.9680024508,0.9799302738,0.9338604739,0.9369529299
2.9,0.9526787,0.9308730844,0.9228772446,0.9444691815,0.9797714563,0.9640281589,0.9758179095,0.9669737496,0.926364184,0.9526787
3,0.9371826737,0.9306619142,0.9035454007,0.9460779597,1,0.9670906296,0.9710273227,0.9734754412,0.9335050464,0.9460779597
3.1,0.9197983274,0.9217765216,0.9140619238,0.9562005088,0.8728154695,0.9552075933,0.9930553378,0.9673767373,0.9261103072,0.9261103072
3.2,0.9177518606,0.9047506335,0.9116683441,0.9308672859,0.8729183592,0.9297071266,0.9751183777,0.9590170848,0.9307816406,0.9297071266
3.3,0.9461097067,0.8890010489,0.9110521044,0.9330443947,0.8656217646,0.9404315785,0.9715893604,0.9522365819,0.9274258507,0.9330443947
3.4,0.9255671451,0.8886367223,0.9347214192,0.9234141004,0.8586295521,0.9259388249,0.9657253542,0.9284556198,0.9351529377,0.9259388249
3.5,0.9251729583,0.8829351267,0.8979397608,0.9289497296,0.8542867493,0.9375455656,0.9527840159,0.91991556,0.9427530863,0.9251729583
3.6,0.9192483542,0.8799926671,0.8858076904,0.9298313132,0.8368340839,0.9099368931,0.9347578052,0.9111997788,0.9067995135,0.9099368931
3.7,0.9032731667,0.8546754476,0.8869307218,0.9233424997,0.8239128524,0.9023190263,0.9287490683,0.9041264069,0.9561623981,0.9032731667
3.8,0.9009623351,0.8447574095,0.8809467726,0.8940108251,0.8146935066,0.9155092431,0.9467029137,0.8904716831,0.8912114771,0.8912114771
3.9,0.8869816857,0.8377864721,0.86113193,0.9034061796,0.7985741202,0.9379077683,0.9253261869,0.890424824,0.9022274229,0.890424824
4,0.9002376923,0.8281863496,0.8720291417,0.8864524762,0.7878735914,0.8927113662,0.9038577972,0.8642353073,0.883168198,0.883168198
4.1,0.8637317453,0.815713384,0.8509723025,0.8610387024,0.7770830341,0.8712160261,0.8930029935,0.8525346054,0.866827763,0.8610387024
4.2,0.8723117994,0.8010962286,0.8374673738,0.8681428344,0.759375288,0.8570970843,0.8893437186,0.8276688565,0.926996568,0.8570970843
4.3,0.8422450237,0.7963762264,0.8315857346,0.8428812122,0.7556626847,0.8580652801,0.8771477435,0.8316799903,0.8682356254,0.8422450237
4.4,0.848825819,0.7740896476,0.8224920353,0.8406034149,0.7429172231,0.8519798095,0.8671613241,0.8043846002,0.8579559224,0.8406034149
4.5,0.8404039117,0.7725720067,0.8341339691,0.8392564267,0.7246178612,0.8270992668,0.8510769171,0.7992839939,0.8401660816,0.8341339691
4.6,0.8207701041,0.7552096386,0.8100102072,0.8250571127,0.715160583,0.8245197331,0.8430057675,0.7943497371,0.8676517087,0.8207701041
4.7,0.8090648803,0.7367658935,0.8044854636,0.8009590019,0.7074567167,0.8012064138,0.8335403787,0.7854394909,0.8216030705,0.8012064138
4.8,0.8070963067,0.7335681732,0.8058107359,0.7888495334,0.6965761309,0.7964954562,0.8207582442,0.7577129978,0.8388805417,0.7964954562
4.9,0.7947726581,0.7224318454,0.7821057315,0.7757309425,0.6780516978,0.8399481771,0.8172654096,0.7630478993,0.8220715886,0.7821057315
5,0.8044951458,0.7140082426,0.7653197427,0.7688774129,0.6732373172,0.8409256602,0.8286147099,0.743957527,0.8261520814,0.7688774129
5.1,0.7846016943,0.6988341548,0.7664713258,0.7527851554,0.6655077285,0.8243873898,0.7996082622,0.7384094168,0.7912440195,0.7664713258
5.2,0.7755353977,0.6925292157,0.7521027098,0.7526620917,0.6500978524,0.804510353,0.7809211145,0.7279223639,0.7912417115,0.7526620917
5.3,0.7576813318,0.6800794557,0.7397898123,0.7349476308,0.6435257728,0.7968089009,0.7702327511,0.7189113708,0.7882875086,0.7397898123
5.4,0.7612431755,0.6745727864,0.7339605178,0.7307724149,0.6335840555,0.7368550585,0.7548454638,0.70720364,0.7706846134,0.7339605178
5.5,0.7488982833,0.6595240084,0.7181072162,0.7152283503,0.6238073905,0.7760008173,0.782088609,0.6780971482,0.7641253598,0.7181072162
5.6,0.7450012628,0.656746308,0.7142693991,0.7198286953,0.6061253668,0.7090072394,0.7477054151,0.6695172582,0.7622351315,0.7142693991
5.7,0.7184609248,0.6417787493,0.70203026,0.6809338521,0.6045584424,0.6981388351,0.7271150585,0.6709019428,0.7273778449,0.6981388351
5.8,0.7168133655,0.6323387449,0.6963865512,0.6875725796,0.590764792,0.7634328462,0.7009959885,0.6831321519,0.7229903919,0.6963865512
5.9,0.7036210897,0.6239801175,0.777520813,0.667329719,0.584775754,0.7069245736,0.6965551677,0.6412753156,0.6723627392,0.6723627392
6,0.6880141246,0.6163733489,0.7246455432,0.6699498571,0.5755285422,0.7112547539,0.7224064859,0.6397336532,0.6675483116,0.6699498571
6.1,0.6781004445,0.6086111034,0.7062796967,0.6349460645,0.5668836639,0.7034790038,0.6959352378,0.6547472892,0.6584410579,0.6584410579
6.2,0.6720035312,0.5920864545,0.6835716206,0.6245662004,0.5558165905,0.691837436,0.657690146,0.6237289486,0.6396957171,0.6396957171
6.3,0.650011684,0.5862920368,0.6879376432,0.6203462341,0.5512272812,0.682487497,0.6708606412,0.6065387103,0.6234660647,0.6234660647
6.4,0.6494263048,0.5735266817,0.6455765172,0.6129087113,0.5361410789,0.625340726,0.6616485311,0.6202543509,0.6119262095,0.6202543509
6.5,0.637968923,0.5761558668,0.6247647463,0.6163164572,0.5299526922,0.6543331987,0.6389764644,0.5882074543,0.6112822856,0.6163164572
6.6,0.6249111899,0.5663979468,0.6128801235,0.6051825482,0.5221202138,0.6546536088,0.6217293873,0.6048963009,0.6041068037,0.6051825482
6.7,0.6157221526,0.6585052862,0.6061014868,0.5996782444,0.516536304,0.6375441725,0.6200360379,0.5767387046,0.6496130687,0.6157221526
6.8,0.6130667025,0.5972612848,0.5844403045,0.5772739376,0.5060565593,0.631370473,0.6144156618,0.5650661181,0.5833881476,0.5844403045
6.9,0.6087094041,0.5758124252,0.5897390142,0.582579102,0.5071154658,0.58841462,0.5965486548,0.5644756942,0.5905013144,0.58841462
7,0.5885799125,0.5727423352,0.5777140124,0.5728279816,0.4956325466,0.6153522886,0.5872834768,0.5430189404,0.6037421442,0.5777140124
7.1,0.5893257989,0.5605455153,0.5914140441,0.561579959,0.4863038804,0.6019531087,0.570511599,0.5373396249,0.5593437054,0.561579959
7.2,0.5844138065,0.5327731521,0.5696124828,0.550090284,0.4844132822,0.5967220651,0.5627347351,0.5199947518,0.5714443975,0.5627347351
7.3,0.5675463878,0.5465989994,0.5453055145,0.5440825377,0.4756783754,0.5847995579,0.5617505663,0.5269345754,0.5502641473,0.5465989994
7.4,0.5750076123,0.5104796116,0.5444632409,0.5230923448,0.4724416369,0.5779803946,0.5524178472,0.5304115161,0.5285415239,0.5304115161
7.5,0.5527584815,0.4988002748,0.5436994844,0.5263747894,0.4626092399,0.5740217043,0.5484739352,0.5111875955,0.5293908572,0.5293908572
7.6,0.5443696198,0.4906853053,0.5402447352,0.5174336519,0.4554283963,0.5662064834,0.542298758,0.5057753765,0.5144375128,0.5174336519
7.7,0.5420092197,0.4957441081,0.5283672503,0.5216916561,0.4510855935,0.5576459607,0.5371849393,0.4989644152,0.506294991,0.5216916561
7.8,0.5415229773,0.4854269351,0.5216766478,0.5130190212,0.4463976816,0.5131716423,0.5167996179,0.4910733531,0.5056903026,0.5130190212
7.9,0.5405198073,0.4728518653,0.5111006422,0.5022341656,0.4393583112,0.5115974534,0.5132006474,0.4899862234,0.4943512409,0.5022341656
8,0.5291355979,0.4669947927,0.5172178324,0.4852603245,0.4353134599,0.4897677723,0.5086488664,0.479335164,0.4926248785,0.4897677723
8.1,0.5090887204,0.4653402393,0.5044029018,0.4781293422,0.426214152,0.4850568148,0.504659123,0.4752677994,0.481274277,0.481274277
8.2,0.5064970011,0.4569119954,0.4980001951,0.4781494799,0.4266964475,0.4838726904,0.4953746475,0.4669386053,0.4756474436,0.4781494799
8.3,0.5002985906,0.4575408649,0.4934438282,0.4782322682,0.4175478384,0.4857649676,0.4933339444,0.4672666186,0.4715715667,0.4782322682
8.4,0.4962623065,0.4521687877,0.4895084596,0.4693157434,0.4112244089,0.5297099127,0.4948656778,0.45720364,0.4703829616,0.4703829616
8.5,0.4920607945,0.4408189691,0.5220716123,0.4665568789,0.4065943724,0.5085605227,0.4840181106,0.4559525037,0.4594039434,0.4665568789
8.6,0.4731469089,0.437495939,0.51175733,0.46845206,0.4052010743,0.4735313375,0.4839578062,0.4478107457,0.4560504615,0.46845206
8.7,0.4779574042,0.4354260069,0.4834626485,0.4546554999,0.3985989853,0.4706755081,0.4713782947,0.4397322475,0.4542779397,0.4546554999
8.8,0.466757306,0.4257121773,0.4782805247,0.4562195277,0.3917975474,0.4731946747,0.4725240796,0.4418690196,0.4480117983,0.4562195277
8.9,0.4617933847,0.4185463136,0.4633337378,0.451903348,0.3930900992,0.4592429034,0.45375733,0.4318435283,0.4416187186,0.451903348
9,0.4596076543,0.4125940984,0.4463597841,0.442505756,0.386115035,0.450703277,0.4540033722,0.4253230931,0.434648646,0.442505756
9.1,0.4594660303,0.412508238,0.4433713784,0.4386930187,0.379913787,0.4361547999,0.448274448,0.4246084927,0.4310805228,0.4361547999
9.2,0.4599428311,0.4079738799,0.4532169378,0.4409171155,0.3806854598,0.4260270538,0.442912175,0.4196601783,0.4303996713,0.4303996713
9.3,0.4501235669,0.4070479797,0.4803148295,0.426256872,0.3761111552,0.4332177071,0.4361846089,0.4123665689,0.4215670662,0.426256872
9.4,0.4482210845,0.3993785562,0.4623653611,0.4135276099,0.3689474598,0.4354512907,0.4340208846,0.4130858551,0.4150678197,0.4150678197
9.5,0.444158836,0.3949323791,0.4334401641,0.4121492964,0.362906977,0.4157762516,0.4292013518,0.4101407646,0.4173388632,0.4157762516
9.6,0.4307139974,0.3913169595,0.4254338066,0.4038570403,0.3623668061,0.4087063325,0.4308488698,0.4029947612,0.4077538595,0.4077538595
9.7,0.4277540558,0.3877757976,0.4193618231,0.4128093654,0.3585920402,0.4193100502,0.4225775093,0.3929973853,0.4065744863,0.4128093654
9.8,0.4356448731,0.3811622251,0.4235636737,0.4030761451,0.3649433356,0.4161709597,0.4215788674,0.3964602682,0.4001121674,0.4030761451
9.9,0.4141227455,0.3803013004,0.408900024,0.392546367,0.3516555596,0.3984415995,0.4154929408,0.3944593873,0.3975341637,0.3975341637
10,0.4153218287,0.3713045214,0.4125760485,0.3922868145,0.3451777955,0.3910234085,0.4087581381,0.3841363411,0.3915195912,0.3915195912
10.1,0.4130346011,0.3734835194,0.4318460305,0.3860284658,0.3431242886,0.3915852871,0.4034513452,0.3802212684,0.3932528775,0.3915852871
10.2,0.3983057049,0.3666355713,0.4021213873,0.3793472254,0.3387236104,0.3964703806,0.3975559806,0.3722130587,0.3786503447,0.3793472254
10.3,0.4025969121,0.3632197191,0.4039915202,0.3797253666,0.3359927463,0.3825743328,0.3943453709,0.3764678594,0.3891054535,0.3825743328
10.4,0.4030666317,0.3618668375,0.3904294881,0.37496392,0.3351417627,0.3859688227,0.3948398675,0.3698232477,0.3802036092,0.3802036092
10.5,0.3935022908,0.3569704733,0.3894254219,0.371898515,0.3307496586,0.4167328383,0.3884789525,0.3713250799,0.3785880295,0.3785880295
10.6,0.3887413639,0.3523688192,0.3829108879,0.372361682,0.3280680958,0.373767698,0.3933153706,0.3576750419,0.3730719787,0.3730719787
10.7,0.3850119318,0.3477137924,0.3815808571,0.3714756233,0.3268634289,0.3694142996,0.3842528156,0.3558405106,0.3655987685,0.3694142996
10.8,0.384181071,0.349957766,0.3786852443,0.3711601327,0.3187329991,0.3644711608,0.377153774,0.3492591586,0.3910787687,0.3711601327
10.9,0.3923315323,0.3462239982,0.3765058019,0.3614739004,0.3212559403,0.3692123019,0.3736995342,0.3521925344,0.3726034606,0.3692123019
11,0.3799842797,0.3381577604,0.3692132356,0.3579721787,0.3203063541,0.3590613376,0.3685977765,0.3470778704,0.3639785728,0.3590613376
11.1,0.3720132088,0.3387564627,0.3684399618,0.3510090105,0.3132498355,0.3553394722,0.3674230455,0.3496949477,0.3518201814,0.3518201814
11.2,0.3730966324,0.335628359,0.3666316909,0.3464198531,0.3086948227,0.3581558308,0.3673482679,0.3426731207,0.3470565291,0.3470565291
11.3,0.3716591488,0.3330130972,0.3583540928,0.3455561696,0.3075523183,0.3483786783,0.3673265583,0.3376990338,0.3508600654,0.3483786783
11.4,0.3564392893,0.3277825736,0.357878232,0.3521456716,0.3026864929,0.3493538396,0.3573497876,0.3362065734,0.3472388588,0.3493538396
11.5,0.3564817765,0.3277616886,0.391626278,0.3443076324,0.2993833049,0.3468114549,0.3562932534,0.330571774,0.3384408732,0.3443076324
11.6,0.3568098721,0.3253065449,0.3883404593,0.3355164089,0.2994883381,0.3405309521,0.3541126439,0.3297283113,0.3379285037,0.3379285037
11.7,0.3540434833,0.3229419027,0.3628842873,0.3335697648,0.2956749886,0.3410719344,0.3446520794,0.3258764983,0.334078808,0.334078808
11.8,0.3541237369,0.3200296102,0.3536835193,0.3288262184,0.2913879177,0.3340368425,0.3468905812,0.3314058649,0.3326570978,0.3326570978
11.9,0.3492613128,0.3173261675,0.3412445187,0.3365322438,0.2918423473,0.3310486698,0.3478096212,0.3204127344,0.3263032535,0.3310486698
12,0.3471133488,0.3131677388,0.3474997085,0.3315806078,0.2878532278,0.3338673502,0.340823952,0.3198785414,0.3254077608,0.3315806078
12.1,0.3400415902,0.3112370397,0.3801675506,0.330933964,0.2855467837,0.3278468904,0.3373094077,0.3154972213,0.3239975905,0.3278468904
12.2,0.3422556455,0.3076541078,0.3662652781,0.3285733784,0.2864577863,0.323716386,0.33712367,0.3119734216,0.3208333622,0.323716386
12.3,0.3325638429,0.3076285818,0.3550492397,0.3207375767,0.2816948506,0.3235004574,0.3380716562,0.3181775583,0.3181007245,0.3207375767
12.4,0.3314119677,0.3039505073,0.3562079607,0.320511587,0.2793691147,0.3232566671,0.3364386113,0.3210711039,0.3149872715,0.3210711039
12.5,0.3281050472,0.3020685398,0.3225336731,0.3231272501,0.2792726556,0.3144825376,0.3316046053,0.3050593704,0.3138632896,0.3144825376
12.6,0.3228956444,0.3010823053,0.3224051907,0.3167525502,0.277420641,0.3157525691,0.3308423569,0.3061347853,0.3072601845,0.3157525691
12.7,0.335750383,0.2964620868,0.3202947482,0.3143919646,0.2741303141,0.3210230835,0.323456266,0.3022829724,0.3090950215,0.3143919646
12.8,0.32334176,0.2984275941,0.3131925261,0.3121141673,0.2718645972,0.3382718285,0.3212105277,0.2982507521,0.302355746,0.3121141673
12.9,0.3183565951,0.2927376013,0.3209680912,0.3063838737,0.2697917984,0.3097947982,0.3173486298,0.2979695979,0.3025680794,0.3063838737
13,0.3186398431,0.286961748,0.3124834936,0.3063682111,0.2691851779,0.3015732601,0.3193555624,0.2934570724,0.3025126881,0.3025126881
13.1,0.3203983411,0.2853048741,0.3080127816,0.2981632183,0.2663235581,0.2992630567,0.3184437588,0.2913999606,0.2973012895,0.2981632183
13.2,0.3130504158,0.2860729767,0.3235496358,0.3039763002,0.264621591,0.2965651106,0.3158603156,0.290261286,0.3034358765,0.3034358765
13.3,0.3158474898,0.2829309497,0.3060903041,0.2982482441,0.2618521432,0.2966370868,0.314191088,0.2893990797,0.2964450322,0.2966370868
13.4,0.3102273773,0.2818774192,0.3042392057,0.2934487596,0.2583688982,0.2963909747,0.3152669196,0.2829723625,0.2986837641,0.2963909747
13.5,0.3127364826,0.2763985965,0.2996400113,0.296142736,0.2556916224,0.2931148972,0.3016356983,0.2782606862,0.2921406662,0.2931148972
13.6,0.3088937513,0.2778675058,0.2987596689,0.3003761274,0.2557773638,0.2895369842,0.3069400791,0.282220275,0.2898557749,0.2898557749
13.7,0.304921198,0.2728342291,0.2940843368,0.2886962631,0.2537624405,0.2876122016,0.2969536596,0.2769509761,0.286499985,0.2876122016
13.8,0.2952364767,0.2714558213,0.2966492264,0.2945071075,0.253003629,0.2855922247,0.3008324428,0.2740410298,0.2893434053,0.2893434053
13.9,0.2983663671,0.2743611521,0.2925258928,0.283478362,0.2524998982,0.2869574505,0.2980319035,0.2944364263,0.2786182639,0.2869574505
14,0.2939193735,0.2696388293,0.2926805475,0.2863468651,0.2486136685,0.287979048,0.2946717387,0.2807840454,0.2781243581,0.2863468651
14.1,0.2898004754,0.2689287405,0.306770785,0.2773632147,0.2472803894,0.2799084277,0.2907278267,0.2820164382,0.2812008835,0.2812008835
14.2,0.2931357206,0.2655848254,0.2850358442,0.2826012535,0.2461185932,0.2811668501,0.2928336586,0.2684179451,0.2809285429,0.2811668501
14.3,0.2889200462,0.2640091708,0.3144511779,0.2771528876,0.2437349819,0.2739924495,0.2937092794,0.2663327179,0.2759340936,0.2759340936
14.4,0.2835642985,0.2609530042,0.3079961265,0.2791957451,0.240204579,0.2715615118,0.2891406131,0.2681719352,0.270244945,0.2715615118
14.5,0.2839254397,0.2583029341,0.2848526378,0.2729597716,0.241021266,0.2776794877,0.2855802375,0.2615648107,0.2778312458,0.2776794877
14.6,0.2871096193,0.2541839548,0.276225282,0.2738950557,0.2383611386,0.2711203674,0.2784522497,0.2602058986,0.268490887,0.2711203674
14.7,0.2824596313,0.2573654312,0.3026260377,0.2734788767,0.2396193939,0.2687544405,0.281872719,0.2617592757,0.2689294015,0.2689294015
14.8,0.2759614499,0.2546457446,0.2741576669,0.2654081352,0.2336775137,0.2770967128,0.2748291575,0.256579009,0.2605699304,0.2654081352
14.9,0.2869207873,0.2488861352,0.269553714,0.2637657941,0.2344191769,0.2687939113,0.2769784086,0.2552435264,0.2651327891,0.2651327891
15,0.2784327888,0.2511672375,0.2707029177,0.2710534029,0.2328543961,0.267992886,0.2715630676,0.2538869573,0.2653381985,0.267992886
15.1,0.2813738472,0.2507936287,0.2703436429,0.2661420424,0.2278342361,0.2661168615,0.2712615453,0.2537487231,0.2583912057,0.2661168615
15.2,0.2757088871,0.2474149054,0.2662155507,0.2562387704,0.230672277,0.2807001658,0.2729211242,0.2515393194,0.2600090934,0.2600090934
15.3,0.2707001183,0.2469113456,0.2632652139,0.2578475487,0.2268439228,0.2577095784,0.2671873756,0.2475750448,0.2561478579,0.2577095784
15.4,0.2798844348,0.2427157881,0.2610001166,0.2628215599,0.2292725484,0.2554667075,0.2678651978,0.2448665923,0.2544907347,0.2554667075
15.5,0.2764760172,0.244797323,0.2673718923,0.2566773247,0.2229769849,0.2599988855,0.2619987794,0.2433553883,0.2572072166,0.2572072166
15.6,0.2709739247,0.2383206631,0.261340357,0.2540728492,0.2224496751,0.252167412,0.2715075875,0.2399463933,0.2521273723,0.252167412
15.7,0.2663074138,0.2377799746,0.2633770411,0.2594429018,0.2213500415,0.2555758327,0.2672983358,0.2431820099,0.2569902673,0.2569902673
15.8,0.2653868578,0.2369538581,0.2585970197,0.2483626933,0.2196909451,0.2524971093,0.2609904888,0.2407828271,0.2483976911,0.2483976911
15.9,0.2603190789,0.2336772391,0.2668484455,0.2537595962,0.2198860068,0.2525830164,0.2591258747,0.2372215402,0.2466413251,0.2525830164
16,0.2625992253,0.233180641,0.2564009222,0.2529048628,0.2190200185,0.2488054275,0.2608964138,0.2388920649,0.2444464447,0.2488054275
16.1,0.2615441265,0.2342527359,0.2536932744,0.2507680294,0.2159461887,0.2489633107,0.2538070209,0.2367506068,0.2443979773,0.2489633107
16.2,0.2594693349,0.2309060362,0.2526939668,0.2431403172,0.2138414513,0.2475539705,0.2568994339,0.2367131196,0.2428816403,0.2431403172
16.3,0.2535447308,0.2307500951,0.2471549474,0.2513475476,0.2150180379,0.2446308086,0.2556957567,0.2332434421,0.2401420787,0.2446308086
16.4,0.2520954451,0.2333454002,0.2455750896,0.2394953941,0.2103294828,0.240551384,0.2533728287,0.2314276543,0.2379379664,0.2394953941
16.5,0.2522866375,0.2281835649,0.2468503965,0.2491771513,0.2156225148,0.2670525519,0.2499764813,0.2308269215,0.2408483178,0.2468503965
16.6,0.2522347087,0.2254181634,0.2491131145,0.2385310221,0.208931469,0.2491072631,0.2585445397,0.2330836528,0.2362785352,0.2385310221
16.7,0.2454556398,0.2240323299,0.2444068514,0.2392738794,0.2075679661,0.2509647131,0.2498269262,0.2251173819,0.2389073142,0.2392738794
16.8,0.2498955523,0.2235095096,0.2447256782,0.2372533971,0.2067532083,0.2426642334,0.2478368788,0.2267438591,0.2327404156,0.2372533971
16.9,0.2519703439,0.2205566075,0.2423083054,0.2364613144,0.20688032,0.2358055993,0.246515005,0.2266196827,0.2342082852,0.2358055993
17,0.2504950939,0.2224733833,0.2415849971,0.2354163916,0.2064799076,0.2359379426,0.2502056382,0.2245550734,0.2373609736,0.2359379426
17.1,0.2460339378,0.2178350645,0.2425414772,0.2326978025,0.2111000838,0.2320159369,0.2423298751,0.2213332802,0.2304116728,0.2320159369
17.2,0.242606637,0.2201732524,0.2363119838,0.2270368721,0.204652758,0.2348118635,0.2420983059,0.2210247135,0.2329689047,0.2329689047
17.3,0.243031509,0.2168871191,0.2405999653,0.2283592476,0.1997230552,0.2277890773,0.2436083297,0.2199570303,0.2337720786,0.2283592476
17.4,0.242335191,0.2173598155,0.2346236298,0.2273008997,0.2010201085,0.2297180391,0.2399131133,0.2200458281,0.230282888,0.2297180391
17.5,0.2424201654,0.2157375178,0.2333159644,0.2270391096,0.1977889432,0.2251027402,0.2378702393,0.2187839142,0.2264456554,0.2264456554
17.6,0.2358053803,0.2129203679,0.2288590524,0.2231055461,0.1976088862,0.2263827554,0.23690778,0.2187386953,0.2235597684,0.2235597684
17.7,0.2380888313,0.2131259688,0.2302202522,0.2254728443,0.1972657062,0.2234693451,0.2360468735,0.2151802199,0.2256230945,0.2254728443
17.8,0.2386057589,0.2096488541,0.2276724936,0.2288962528,0.1945916458,0.2214916252,0.2333722498,0.2127770541,0.2179590151,0.2214916252
17.9,0.2397458321,0.2087603149,0.2297094156,0.2272427241,0.1945432019,0.2261979392,0.230938844,0.2134626018,0.22243971,0.2261979392
18,0.2359281211,0.2082428318,0.2329871446,0.2175815521,0.1916204913,0.2398803802,0.2292177546,0.2113248925,0.2156095005,0.2175815521
18.1,0.2279815983,0.2070540132,0.2297048949,0.2161486431,0.1922819864,0.2256727452,0.2292471832,0.208618783,0.2203639209,0.2203639209
18.2,0.2313992215,0.2063536706,0.2232869607,0.2164111044,0.1908252397,0.239908242,0.2336397604,0.2091921033,0.221149785,0.221149785
18.3,0.2300457682,0.204125941,0.2259598707,0.2172078859,0.1910093694,0.2302715592,0.227105651,0.2094917669,0.2195736716,0.2195736716
18.4,0.2321092299,0.2051959474,0.2282011749,0.2197584371,0.1898351407,0.2208898114,0.2330166947,0.2056985277,0.2172950118,0.2197584371
18.5,0.2274179348,0.2061341465,0.2244566265,0.2155147531,0.1915759058,0.2418167718,0.2245072522,0.2062074168,0.2119204396,0.2155147531
18.6,0.2221360676,0.2026038911,0.2219005403,0.2148730318,0.1881923351,0.2184147593,0.2262539107,0.2073542918,0.2145058288,0.2148730318
18.7,0.2254429881,0.1999610147,0.2173981836,0.2150954415,0.188017637,0.2187618703,0.2222265373,0.2047967255,0.2115721668,0.2150954415
18.8,0.2274705717,0.1990889514,0.2191698133,0.21226341,0.1874868976,0.2137927272,0.222857322,0.2032349137,0.2116762563,0.21226341
18.9,0.2208749059,0.1972046634,0.2164505069,0.2079279876,0.1825059644,0.2361074349,0.221884008,0.2029132264,0.2081042095,0.2081042095
19,0.2230282988,0.1979161445,0.2144093021,0.2114610347,0.1849971813,0.2169406405,0.2179861686,0.1979145385,0.2086403512,0.2114610347
19.1,0.2146170133,0.1972457371,0.2110542457,0.2123370245,0.1815173659,0.2150567219,0.2166493392,0.198019737,0.205708074,0.2110542457
19.2,0.2122393823,0.1961476521,0.2115736478,0.2163128772,0.1822894673,0.213854023,0.2129794507,0.1978222262,0.2081979131,0.2115736478
19.3,0.2125311278,0.1932773616,0.2144754468,0.203092479,0.1855060566,0.2077704099,0.214780142,0.1977791159,0.2045046979,0.2045046979
19.4,0.2131448318,0.1957320413,0.2081324606,0.201710138,0.1807083956,0.2079340977,0.2116472044,0.1952960554,0.2029772826,0.2029772826
19.5,0.2124858081,0.1922769718,0.2099183661,0.2009560931,0.1814813545,0.2133439208,0.2111985392,0.1975727018,0.2000256185,0.2009560931
19.6,0.2096620615,0.1936235879,0.208141502,0.1966101543,0.180423091,0.2153000478,0.2124639681,0.1935252523,0.2022848913,0.2022848913
19.7,0.2114609224,0.1908284834,0.2101063311,0.2006674528,0.1783442904,0.2111467896,0.2124171718,0.1939579956,0.1986500677,0.2006674528
19.8,0.2096453027,0.1919481496,0.206364162,0.1965318411,0.1749557896,0.2076921648,0.2070604468,0.1920313862,0.1985058195,0.1985058195
19.9,0.2119927205,0.1893788347,0.2065564097,0.1995379517,0.1763533747,0.1995495684,0.2057667954,0.1895930761,0.2075454497,0.1995495684
20,0.2109210989,0.1901471694,0.2060029836,0.201151205,0.1743701757,0.1974306823,0.2088937025,0.1904838664,0.1996706525,0.1996706525
20.1,0.2103083391,0.1873075102,0.2026303204,0.1977137001,0.1791558329,0.1972428477,0.213010809,0.190435133,0.1950249376,0.1972428477
20.2,0.2102889838,0.1880751487,0.2011594348,0.1991363165,0.1719246161,0.1981318697,0.2039313687,0.1904662943,0.1945921931,0.1981318697
20.3,0.2056673205,0.1880227043,0.2011063763,0.2012427197,0.1718581665,0.2173947871,0.2073675171,0.1870643281,0.1944913347,0.2011063763
20.4,0.2065465695,0.1850055229,0.2008824838,0.1965146121,0.1751770024,0.1996108642,0.2043638723,0.1876327282,0.1936309231,0.1965146121
20.5,0.2063600979,0.1864786092,0.2010909108,0.1976960237,0.1741911905,0.1965732369,0.2048458256,0.1882957836,0.191125159,0.1965732369
20.6,0.2043528137,0.1826643183,0.1965807024,0.1935255066,0.1706069849,0.1920926032,0.20071304,0.1885806866,0.1936018427,0.1935255066
20.7,0.2029169824,0.182330855,0.1967650985,0.1995037176,0.1916963725,0.1908734194,0.2001452132,0.1847635493,0.1904535394,0.1916963725
20.8,0.2109449389,0.1830263243,0.196619723,0.1991381066,0.1676023913,0.1916962698,0.2021851926,0.1846499161,0.1924485496,0.1924485496
20.9,0.2057489903,0.1814311771,0.1966665953,0.1916430795,0.187879379,0.1933626346,0.2040256849,0.187072997,0.1898396191,0.1916430795
21,0.2113506917,0.1799314045,0.1937357688,0.1872801355,0.1890058068,0.1860326725,0.197857503,0.1788447841,0.1900734166,0.1890058068
21.1,0.2090891924,0.1812176863,0.1919377289,0.1895644216,0.1880888024,0.1905808711,0.1972298541,0.1804675126,0.1858382897,0.1895644216
21.2,0.2085890237,0.1769288426,0.1970686976,0.1921836647,0.1855930841,0.2029315205,0.1969900835,0.1774394816,0.187412326,0.1921836647
21.3,0.2010525024,0.1780401548,0.1923688587,0.2144011385,0.1791727668,0.1903145592,0.194935631,0.1783239459,0.1898862401,0.1903145592
21.4,0.1964860725,0.1775245282,0.1942889569,0.1817832155,0.1647902872,0.1931796758,0.1942240383,0.1788091713,0.1919357184,0.1919357184
21.5,0.1988143711,0.1766167284,0.1905317982,0.1929667974,0.1628632489,0.1997466903,0.2010316888,0.1808552712,0.2033631754,0.1929667974
21.6,0.2001541341,0.174718053,0.1871208282,0.1931292415,0.1660498286,0.2267479765,0.1926908576,0.1772265072,0.1894851147,0.1894851147
21.7,0.1913432329,0.1738220879,0.1868966978,0.1823070193,0.1622598437,0.1830797914,0.1919486302,0.177913695,0.1923317662,0.1830797914
21.8,0.1935308516,0.1735252894,0.1877986919,0.1807387402,0.1615111067,0.2093687456,0.1926382721,0.1741874643,0.1866031513,0.1866031513
21.9,0.1926582117,0.1735631144,0.188655955,0.176598206,0.1649242582,0.1861870731,0.1911789041,0.1725211569,0.1872085321,0.1861870731
22,0.1931132968,0.172611224,0.1869747389,0.17752633,0.1605036451,0.1825884959,0.1879979641,0.1728679137,0.1870105082,0.1825884959
22.1,0.1910774518,0.1737775333,0.1827828814,0.1731973964,0.1580634444,0.1799481307,0.1903930163,0.1723763624,0.1878086046,0.1799481307
22.2,0.1900785305,0.1675347851,0.1826348887,0.18250504,0.1648363732,0.1836600124,0.1864582705,0.1736431965,0.1868851854,0.1826348887
22.3,0.1874830346,0.1688725831,0.186355882,0.1802250052,0.1594779634,0.1884348198,0.1865149567,0.1727479546,0.1808708436,0.1808708436
22.4,0.1866639758,0.1699808787,0.1841022054,0.1762986018,0.1596496606,0.1837027337,0.1887701025,0.1700228672,0.1847639292,0.1837027337
22.5,0.1864923747,0.1686964533,0.1796997794,0.1785960893,0.1550950765,0.1776943473,0.1828469979,0.169053588,0.1841816281,0.1785960893
22.6,0.1886877828,0.1670435243,0.1815437399,0.1702964493,0.1573886594,0.1751912013,0.1878474442,0.1686885561,0.1809202342,0.1751912013
22.7,0.1848752647,0.1675649522,0.182504027,0.1736670523,0.1559201233,0.1748229618,0.1830445554,0.1674491345,0.178431549,0.1748229618
22.8,0.1840850027,0.1661166959,0.1822601483,0.1760940923,0.1575753613,0.176975282,0.1844033356,0.1675901802,0.1795806878,0.176975282
22.9,0.18089445,0.1662301709,0.1785467688,0.1777140581,0.1541294138,0.1754145596,0.1840620123,0.1681782612,0.1829833295,0.1777140581
23,0.1834854611,0.1637209583,0.1768831595,0.171878601,0.1545086052,0.1747379835,0.1818237518,0.168103521,0.1770536903,0.1747379835
23.1,0.1808871328,0.1642839241,0.1769928454,0.1647733502,0.1526872432,0.1716794599,0.1798329808,0.163940564,0.1765000081,0.1716794599
23.2,0.1790816628,0.1647707759,0.1772681309,0.171902095,0.1521339967,0.1705689369,0.1783818141,0.1650600264,0.1761995102,0.171902095
23.3,0.1758939425,0.1647317906,0.1736939406,0.1742680506,0.1536303988,0.1689873183,0.1769033898,0.1645766754,0.1779729552,0.1736939406
23.4,0.1797390342,0.1614113132,0.1783197832,0.1762775691,0.1504725424,0.1705146065,0.1815299484,0.1658123483,0.1772805639,0.1762775691
23.5,0.1817040672,0.1611193877,0.175486984,0.1770799444,0.1513792579,0.1694707196,0.1787376104,0.1624021818,0.1766444871,0.175486984
23.6,0.1777046054,0.158899548,0.1706289214,0.1955238374,0.1509782024,0.1689023399,0.1809843136,0.1616114355,0.1719701533,0.1706289214
23.7,0.1784410502,0.1587893217,0.1732430625,0.1688013371,0.1483873111,0.1671811803,0.1759706004,0.1631249824,0.1728561834,0.1688013371
23.8,0.1760532695,0.1616677341,0.182401479,0.1671889789,0.1504421042,0.167935305,0.1740659441,0.159018022,0.1688853192,0.167935305
23.9,0.1740488178,0.1570294153,0.1799272409,0.180488809,0.1480269828,0.1683267626,0.1777512706,0.1589097776,0.169762579,0.169762579
24,0.1741658936,0.1584908988,0.1896840522,0.1720204599,0.1479658921,0.1678231615,0.1747476258,0.1583800362,0.1713421544,0.1713421544
24.1,0.1726981969,0.1569391459,0.1962630654,0.1591025747,0.1468306757,0.1682334257,0.1702867839,0.1579693167,0.1703398026,0.1682334257
24.2,0.1749493104,0.1564838536,0.1757496592,0.1632314739,0.1459119564,0.167038621,0.1714940793,0.1556584632,0.1707418511,0.167038621
24.3,0.1770871247,0.1569816119,0.1742178633,0.1624422999,0.1443731123,0.1667319096,0.1729175059,0.156128928,0.1676632486,0.1667319096
24.4,0.1751303531,0.1571649355,0.1713831607,0.1619531776,0.1436987561,0.1656754849,0.1704843413,0.1566994368,0.1695216268,0.1656754849
24.5,0.1755091973,0.1535885012,0.1733289554,0.1714109589,0.143895747,0.1634152004,0.1721665947,0.1562659906,0.1682312402,0.1682312402
24.6,0.1689130594,0.1543466255,0.1663870985,0.169912938,0.1441686191,0.1612705422,0.1685039427,0.1548503791,0.1663735543,0.1663735543
24.7,0.1705905957,0.1541521632,0.1702389535,0.166439409,0.1409507437,0.1599382862,0.1737371642,0.156544099,0.1645608739,0.1645608739
24.8,0.1687589253,0.1523504869,0.1889726404,0.1655229201,0.1433099188,0.1613446081,0.166512448,0.1537995651,0.1648318297,0.1648318297
24.9,0.1645019438,0.1516000204,0.2171495464,0.1682173439,0.1401872164,0.1631038454,0.166287633,0.1524687685,0.1617105297,0.1631038454
25,0.167188079,0.152590664,0.1733843932,0.1661142971,0.1420760998,0.1603420494,0.1657046094,0.1528935456,0.1613504862,0.1613504862
25.1,0.1690483103,0.1526310416,0.1621029239,0.1593706298,0.1411856752,0.1605398678,0.169666854,0.1513022127,0.1631640898,0.1605398678
25.2,0.1685698572,0.1500454828,0.1639190466,0.1608849847,0.1385270482,0.1599886696,0.164743115,0.153202581,0.1631590123,0.1608849847
25.3,0.1691819089,0.1504708399,0.1681508764,0.1695618708,0.1402508794,0.1585934924,0.1647937708,0.1507548991,0.161763613,0.161763613
25.4,0.164161102,0.1507560358,0.165602642,0.1822535426,0.1402658841,0.15793967,0.1626466906,0.1498652803,0.1600044775,0.1600044775
25.5,0.1661400614,0.1491478934,0.1621892927,0.1498488554,0.1382640364,0.1581751018,0.1638843795,0.1535905738,0.1591581445,0.1581751018
25.6,0.1694115759,0.1486714841,0.1602011463,0.1513459813,0.1368240093,0.1572886338,0.1628148195,0.1514240462,0.1603107452,0.1572886338
25.7,0.1646355424,0.1471916683,0.1605278248,0.1532469799,0.1360339022,0.1553935704,0.1622595359,0.1505871438,0.1567313129,0.1553935704
25.8,0.1636781642,0.1497628396,0.1597535993,0.1508358263,0.1373926893,0.1551750879,0.1657313846,0.149053916,0.159290622,0.1551750879
25.9,0.1640907621,0.146542842,0.1583176894,0.1501996988,0.13556211,0.1554836568,0.1632866416,0.1474754693,0.1571587492,0.1554836568
26,0.1611501757,0.1454902398,0.1571218513,0.1500961016,0.1346165965,0.1540833716,0.1602557392,0.1474993674,0.1565893727,0.1540833716
26.1,0.1636337887,0.1444852088,0.1575820087,0.1510036404,0.1355070212,0.1522695717,0.1587983009,0.1453340112,0.1557691198,0.1522695717
26.2,0.1583323302,0.1467472826,0.1551163361,0.1503780293,0.1335463293,0.1533246033,0.1580416004,0.1466331781,0.1567804727,0.1533246033
26.3,0.1586521644,0.1477240029,0.1575049192,0.148427134,0.1345677239,0.151361743,0.1583021157,0.1468745021,0.1553296821,0.151361743
26.4,0.16043167,0.1423166532,0.1576065155,0.1523510761,0.1380025251,0.1504662199,0.1566618343,0.1447241408,0.1520092042,0.1520092042
26.5,0.1557184232,0.145882413,0.1563735602,0.1513811104,0.1347589273,0.1498274893,0.1549105926,0.1462158983,0.1545950549,0.1513811104
26.6,0.1600551862,0.1433059044,0.1544529861,0.1480331064,0.1331765694,0.1494114205,0.1569286212,0.1417982625,0.1556698771,0.1494114205
26.7,0.1551141607,0.14246308,0.1532649997,0.145284087,0.1327480767,0.1493139044,0.1557958621,0.1459944894,0.1517119375,0.1493139044
26.8,0.1541400237,0.1406783437,0.1500900567,0.1451335017,0.1354978039,0.1507262629,0.1555995108,0.1442220462,0.1535333883,0.1500900567
26.9,0.1566446441,0.1420616246,0.152153151,0.1421864616,0.1314921793,0.1487979977,0.1542805315,0.1423975896,0.1568912553,0.1487979977
27,0.1559334556,0.1429360085,0.1515257286,0.1429512466,0.1316878841,0.1470273835,0.1532259271,0.1430177689,0.1471273838,0.1470273835
27.1,0.1542804675,0.1408851048,0.1512340259,0.1455874949,0.1285006613,0.1471864276,0.1545574497,0.1432115311,0.1469018951,0.1469018951
27.2,0.1546647406,0.1391442269,0.1511060194,0.1461159976,0.1292646173,0.1512303284,0.152892564,0.1433926413,0.145871386,0.1461159976
27.3,0.1518197504,0.1400369432,0.1482587065,0.1422412809,0.1307329391,0.1453008837,0.1520726645,0.1405342399,0.1456043538,0.1453008837
27.4,0.1537654282,0.1370998209,0.1486153641,0.1420761518,0.1270220505,0.1443331522,0.1518736597,0.140095405,0.1463182092,0.1443331522
27.5,0.1516981898,0.1380275774,0.1511326676,0.1435430712,0.127949987,0.1435743839,0.1509010693,0.1375427589,0.1465000773,0.1435743839
27.6,0.1531876022,0.1378890405,0.1465915283,0.1423193705,0.1281630545,0.1429725701,0.1528050019,0.1380249384,0.1453666327,0.1429725701
27.7,0.1518874939,0.1372019251,0.1469662686,0.1410679245,0.130753517,0.1424692012,0.1495331228,0.137820633,0.1429280305,0.1424692012
27.8,0.1497220629,0.137352993,0.1477124183,0.1411238625,0.1417254174,0.1456723737,0.150978259,0.1373960901,0.1444418287,0.1444418287
27.9,0.1486218804,0.1364598127,0.1471095027,0.1416754116,0.1262199396,0.144680031,0.1474764993,0.1374534924,0.1422577957,0.1422577957
28,0.1493602136,0.1341220889,0.1473969226,0.1438652743,0.126850139,0.1430626564,0.1506415189,0.1369956796,0.1404031102,0.1430626564
28.1,0.1472490718,0.1364929966,0.1450345118,0.1364170114,0.1297672764,0.1471437063,0.1468983001,0.1380441506,0.1407193023,0.1407193023
28.2,0.1480539682,0.1356692007,0.1445522269,0.1410086301,0.1251250217,0.1467081342,0.1489773569,0.1359687638,0.1397386454,0.1410086301
28.3,0.1471234985,0.1345342189,0.1440306835,0.1364123126,0.1243895747,0.1516296802,0.1471001995,0.1360927059,0.1400153711,0.1400153711
28.4,0.1484748275,0.1331323736,0.1437796669,0.1390109706,0.1264859523,0.1470290087,0.1480807501,0.1367679447,0.1414133091,0.1414133091
28.5,0.1484575966,0.1354028014,0.1445788751,0.1388550153,0.1266152075,0.1482098826,0.1482611811,0.133860107,0.1404310367,0.1404310367
28.6,0.1471305797,0.1337972116,0.1440061767,0.1364675794,0.1252960758,0.1461571681,0.148374071,0.1345149621,0.1390617175,0.1390617175
28.7,0.1478446007,0.1333500413,0.1457214168,0.1339769938,0.1255614455,0.1542879233,0.1438717396,0.1323906076,0.1404799657,0.1404799657
28.8,0.1505123248,0.1342246573,0.1441620211,0.1343694551,0.1237428701,0.1693139973,0.1437019223,0.1329925119,0.1386788251,0.1386788251
28.9,0.1483157366,0.1308737806,0.1422169402,0.1364926397,0.1292513274,0.1732106952,0.1486813826,0.1333880022,0.1378278761,0.1378278761
29,0.1493080487,0.1297828892,0.1408728714,0.1340955825,0.1302566455,0.1425170305,0.1422497907,0.130198776,0.1387104443,0.1387104443
29.1,0.1435944644,0.1311930885,0.1409535298,0.1361196448,0.1234759999,0.1392904077,0.1429729619,0.1331853369,0.1363186939,0.1363186939
29.2,0.1447085732,0.1321524046,0.1405733171,0.1337501091,0.1230753731,0.1599392149,0.1420092965,0.1309354001,0.1380203609,0.1380203609
29.3,0.1433072037,0.1302776308,0.1386943808,0.1333885255,0.1202937072,0.1513039299,0.1437656038,0.1315783061,0.1372640388,0.1372640388
29.4,0.14315543,0.1300335088,0.1396158852,0.1349919337,0.1248373593,0.1383821146,0.144317269,0.1302915569,0.1373893616,0.1373893616
29.5,0.1427631315,0.1302894656,0.1387193635,0.1316047731,0.1198313466,0.1578516733,0.1431953648,0.1303140493,0.1369946986,0.1369946986
29.6,0.1436674008,0.128814755,0.1397548365,0.1301597814,0.1221641562,0.1700277224,0.1439296319,0.128872431,0.134425696,0.134425696
29.7,0.140305719,0.1303409819,0.1369213236,0.133968715,0.1167690919,0.1558869556,0.142621025,0.129021677,0.1360209656,0.1360209656
29.8,0.1432290745,0.1290874198,0.1373840982,0.1321753412,0.1208345212,0.1400986306,0.140392172,0.1302245485,0.1322938232,0.1322938232
29.9,0.140529721,0.1288328553,0.1348258706,0.1304667694,0.1215624658,0.1330184956,0.1410164438,0.1302203312,0.1375234548,0.1330184956
30,0.1430086131,0.1261066711,0.1376984042,0.1305898331,0.1193126111,0.1347977005,0.1497282681,0.1289007807,0.1336811446,0.1336811446
30.1,0.1395595966,0.1264538257,0.1364980454,0.1289866487,0.119156776,0.1362762307,0.1408355304,0.125999269,0.1328327344,0.1328327344
30.2,0.1410216283,0.1295624368,0.1351830042,0.1295323803,0.1179238145,0.1296042703,0.1403649144,0.1288792255,0.1311638406,0.1296042703
30.3,0.1416544516,0.1258149778,0.1351109112,0.1278571477,0.1256495448,0.1362163279,0.1394326073,0.1275884933,0.1329509025,0.1329509025
30.4,0.137827535,0.1287117225,0.1362682046,0.1313790071,0.1225180539,0.1355864202,0.1395886753,0.1253556601,0.1306978612,0.1313790071
30.5,0.139691779,0.1264633399,0.1322576501,0.1300176988,0.1223767949,0.1339883166,0.1374165085,0.1271351321,0.1322015043,0.1322015043
30.6,0.138134387,0.1270550806,0.1350426252,0.1268055124,0.1207854342,0.1373017753,0.1378130706,0.1273150708,0.1314223333,0.1314223333
30.7,0.1355832667,0.1232558733,0.1360761948,0.128175547,0.1195297512,0.1376193992,0.1366986441,0.1269338725,0.1293927036,0.1293927036
30.8,0.1373899168,0.1240520546,0.1332617163,0.1320153584,0.1170582549,0.1735394638,0.1384566399,0.1261185253,0.130377284,0.1320153584
30.9,0.1353335363,0.1247909183,0.1353861967,0.1260078358,0.1208490973,0.1506902749,0.1357180935,0.124911905,0.1302371902,0.1302371902

==> files/generalization/chameleon/summary_exp1.txt <==
ratio,exp_1_median,exp_1_runs,exp_1_median_rep
0.0,0.007087550281608676,,0
0.01,0.005638514534175651,0.0038971509378862928;0.00494064091757584;0.005638514534175651;0.008657010709293622;0.0057221175582749285,2
0.02,0.004419483608609839,0.004438560229850807;0.00398295058449961;0.003907221001407989;0.005204525689831962;0.004419483608609839,4
0.03,0.004463852033457621,0.005982482081353199;0.004463852033457621;0.004549081727508447;0.003225882469117507;0.002424234070337344,1
0.04,0.004076650951396248,0.003952960322070163;0.0036634266580298056;0.005150819493414559;0.007208779661479424;0.004076650951396248,4
0.05,0.0044500491513704415,0.00518591253335478;0.005883259226233442;0.004176649319128338;0.0036695633461879145;0.0044500491513704415,4
0.1,0.005126380493306766,0.006187599214337775;0.005435738025667921;0.005126380493306766;0.003655797671363394;0.004793265060996591,2
0.15,0.004525532256307008,0.0030898744154151505;0.006031954595517337;0.004525532256307008;0.004698637847887391;0.004470004830365074,2
0.2,0.004215502454931532,0.004215502454931532;0.005036477835585871;0.004478868971130255;0.00405591870231918;0.003951883978673953,0
0.25,0.004646582484720886,0.004646582484720886;0.004066967844196305;0.004228848467491481;0.005005461290308762;0.0053158932398402175,0
0.3,0.004254344979322076,0.004254344979322076;0.0036882384485172836;0.004024374015928031;0.006240015780057309;0.005424180106756439,0
0.35,0.004495346169797809,0.005434645639368043;0.004495346169797809;0.004725163773542658;0.004273037228827013;0.004474474915363179,1
0.4,0.005280809118242254,0.006304280828337024;0.004746487569970041;0.005239773899368884;0.005280809118242254;0.005527211632463681,3
0.45,0.004898312982989614,0.004898312982989614;0.005328035016246176;0.005580183112222646;0.00478128301239848;0.004856486781806352,0
0.5,0.0048908488404417584,0.004831847390305427;0.00500139320788518;0.003852804300408009;0.00537673619391683;0.0048908488404417584,4
0.55,0.004786621890583655,0.005756414607904745;0.004768680637414818;0.004786621890583655;0.004826819649933954;0.0045321131452016,2
0.6,0.004983878513276336,0.004553583501888362;0.005989748276125519;0.0062278756347827514;0.004871208812546383;0.004983878513276336,4

==> files/generalization/chameleon/summary_exp2.txt <==
ratio,exp_2_median,exp_2_runs,exp_2_median_rep
0.01,0.02323970161396155,0.023297418190044546;0.013225240483192197;0.02323970161396155;0.02357427332641971;0.022981144763518303,2
0.02,0.017840944716376452,0.017840944716376452;0.018266354133485464;0.01745594650450826;0.018357600087228226;0.017754646103280886,0
0.03,0.015130284072742133,0.009242288064425931;0.017631797944677275;0.015268554967846404;0.01488947027093145;0.015130284072742133,4
0.04,0.011272935857853649,0.012887434242590918;0.00711206808656267;0.011880633660954373;0.008142944290363168;0.011272935857853649,4
0.05,0.010852047261603482,0.010445776763633662;0.0091936782569314;0.011566100403980517;0.010852047261603482;0.010882056877013173,3
0.1,0.0062078995272852955,0.0062078995272852955;0.005990029173144369;0.010478797430484063;0.005234506534804632;0.009544658588232285,0
0.15,0.0055963377865284394,0.004686591072683133;0.005574649499920295;0.006061574554076065;0.0055963377865284394;0.007815775731972395,3
0.2,0.004848746042018825,0.004713701761278827;0.004848746042018825;0.005748869731811339;0.005496115615968765;0.004275699838278789,1
0.25,0.004724601189477599,0.004724601189477599;0.004260876412163001;0.0047697462157661645;0.004439293661657638;0.004800237986429863,0
0.3,0.0045820542012201815,0.004328390956078009;0.00484684107361543;0.004541555727544181;0.0045820542012201815;0.004776492802181602,3
0.35,0.004468384467164384,0.004726682621642187;0.004408424314121275;0.004541646667789953;0.004468384467164384;0.0044532096940364495,3
0.4,0.004519683760768863,0.004519683760768863;0.004330213285464139;0.004439686874575038;0.004575089056089535;0.0045626557495942925,0
0.45,0.004825704078176173,0.0044532013606436854;0.004509205172183292;0.004949705083229734;0.004825704078176173;0.005498182006146408,3
0.5,0.00449938287528599,0.005342148461204976;0.004399580277257108;0.004623771306951539;0.00449938287528599;0.004409298796601063,3
0.55,0.004967647144074162,0.004967647144074162;0.004452747551495627;0.005325356149829942;0.003893824788492116;0.00538046790133157,0
0.6,0.004327767084507589,0.0034898187489078624;0.0037766992228688077;0.0045594075325490835;0.004735733846264628;0.004327767084507589,4

==> files/generalization/habrok/summary_exp1.txt <==
ratio,exp_1_median,exp_1_runs,exp_1_median_rep
0.0,0.02320192087754526,,0
0.01,0.006233802727943428,0.006660606609095662;0.006313263930617133;0.006233802727943428;0.006006568379639258;0.005907141830366299,2
0.02,0.006018675942235247,0.005722705585101309;0.006057754391743951;0.006024489339916143;0.005523310627186085;0.006018675942235247,4
0.03,0.0056048808935051505,0.006034859183428892;0.005273321860839984;0.0047951285988085315;0.0056048808935051505;0.006224052741231264,3
0.04,0.005360293677848174,0.005360293677848174;0.0058389790017810955;0.005144130151912899;0.0059046503650643746;0.005249115084082401,0
0.05,0.005665344539624772,0.005665344539624772;0.005443090865920987;0.005390761512568026;0.005929395295271778;0.005723965986123317,0
0.1,0.005363142154225289,0.0046561053784641435;0.005202962858345895;0.00560269143807349;0.005363142154225289;0.005411056269339703,3
0.15,0.005058555323734555,0.0053712551835354465;0.0043007501642183255;0.005215585893526277;0.0045429776773937;0.005058555323734555,4
0.2,0.004581107918577227,0.00417384491821317;0.00512611760633341;0.004353745268616687;0.0048533001503942245;0.004581107918577227,4
0.25,0.004394083254372318,0.00398412858647875;0.004394083254372318;0.0033149020481226064;0.004437946055822078;0.004844843920418365,1
0.3,0.004305565250775392,0.004428924072042738;0.003910384760197199;0.004305565250775392;0.003989602269037193;0.004710800773028767,2
0.35,0.003928221773369724,0.0036816116762049007;0.003928221773369724;0.0038609445634645474;0.00451118167823364;0.004855085362633695,1
0.4,0.003923489526702906,0.003923489526702906;0.003932585000643656;0.0031589469610296557;0.0037148299762821387;0.003984119975298663,0
0.45,0.003960499821015279,0.003960499821015279;0.0043559571202685205;0.003708331879155664;0.004317505896842334;0.0038878979339676376,0
0.5,0.003813461720974697,0.004427919053078246;0.003973198977748742;0.003549244789719468;0.003813461720974697;0.0032008884718536935,3
0.6,0.003689727218586995,0.003407694458901307;0.003696549279663354;0.003689727218586995;0.003746636078569935;0.003398561109900918,2

==> files/generalization/habrok/summary_exp2.txt <==
ratio,exp_2_median,exp_2_runs,exp_2_median_rep
0.01,0.007036709197635408,0.0074285494037195825;0.0069988010153165395;0.006974001461958708;0.007036709197635408;0.007304679962048762,3
0.02,0.007004335756423592,0.00690896523757884;0.006987213582234813;0.007190457824135169;0.007004335756423592;0.007042375696943651,3
0.03,0.006990114999509514,0.006905417171946475;0.006990114999509514;0.007040076652527182;0.007013755778917226;0.0068559269672168865,1
0.04,0.006922610010359976,0.006922610010359976;0.007034936282018294;0.006911071036117854;0.006821776231033107;0.0070275077322722685,0
0.05,0.006919427721593089,0.006524255176925871;0.006938685183867453;0.006879966418653376;0.006919427721593089;0.006947214400827314,3
0.1,0.006295639430438548,0.006145767403097586;0.006903244618536918;0.006295639430438548;0.006324243521052603;0.006277866297088126,2
0.15,0.00626053392697402,0.006291696082564174;0.006136922557650425;0.006499541743692332;0.0062513233367267555;0.00626053392697402,4
0.2,0.006130413338593312,0.006107196516369575;0.006086220936221308;0.006246000450092435;0.006130413338593312;0.00619653113013216,3
0.25,0.005531722056266261,0.0056066458486823175;0.005502408548253943;0.006260260028779673;0.005531722056266261;0.00534426096337678,3
0.3,0.005484464944702805,0.0054967680627153485;0.005438240825366422;0.005172741916190136;0.005484464944702805;0.005676871068384597,3
0.35,0.005621370958513419,0.004786119415343904;0.005621370958513419;0.005453087131906109;0.005635012646512814;0.005772307775090166,1
0.4,0.005347117361822448,0.005066323264023019;0.005431383053552436;0.005278066785182818;0.005679107134820198;0.005347117361822448,4
0.45,0.005077805866644948,0.005509509790968392;0.004287568157508472;0.0051903376113585096;0.005077805866644948;0.004925623839487844,3
0.5,0.005119618958406472,0.004594587937409522;0.005119618958406472;0.0042058201767288675;0.005283118802787634;0.005527305928369622,1
0.6,0.004698917182881414,0.004698917182881414;0.004010375982148981;0.004694989880600293;0.00476029862487049;0.00502473809633698,0

==> files/generalization/paraview/summary_exp1.txt <==
ratio,exp_1_median,exp_1_runs,exp_1_median_rep
0.0,0.038386286344062694,,0
0.01,0.016892770857485438,0.016057972531171735;0.017306308487249837;0.016838793773002316;0.016892770857485438;0.017534447335121984,3
0.02,0.015291063170803261,0.015933773491423858;0.014940139340892158;0.01513258281547288;0.015473309484521124;0.015291063170803261,4
0.03,0.0150744467570068,0.015236499299160171;0.0150744467570068;0.015089368288224521;0.014880166014293955;0.014759581826648608,1
0.04,0.014334277703950547,0.01455361109748243;0.014334277703950547;0.014184493048439889;0.014236088193010065;0.014975647075332051,1
0.05,0.013886793776116332,0.013627983379581122;0.014165047834312779;0.013886793776116332;0.013741560825014631;0.014506911513877459,2
0.1,0.012911118408516135,0.012351523988415436;0.012552537898283757;0.012911118408516135;0.012921442330740955;0.013571043600696369,2
0.15,0.011905679243946374,0.011905679243946374;0.01259423566865536;0.01318912496332538;0.011616869238132894;0.011419383932228942,0
0.2,0.010843254418589372,0.010843254418589372;0.010753090443097765;0.011562528022700276;0.010729043233906835;0.011341038806053664,0
0.25,0.010231697063572869,0.010390881345209413;0.010071979008636628;0.010083359800541836;0.010470705208090656;0.010231697063572869,4
0.3,0.009556922164316854,0.009971766128865108;0.009245596374402601;0.009556922164316854;0.009802929964897848;0.009543535185510679,2
0.35,0.009377879204488964,0.009127522384734766;0.009377879204488964;0.009341535329913659;0.009620501174653183;0.009750692372715669,1
0.4,0.009308784744612079,0.009505105489203724;0.00934968445426724;0.009308784744612079;0.0091290057661429;0.009127507595946457,2
0.45,0.009054915641500131,0.009054915641500131;0.009196206110714034;0.009503556611931115;0.008943974433456356;0.008947513476457685,0
0.5,0.008907780587242441,0.008744407249061097;0.009277680513731807;0.008906455613198937;0.00909070931779824;0.008907780587242441,4
0.6,0.008728731361147383,0.008562597684804956;0.009127566357561569;0.008728731361147383;0.008625969135052394;0.008759006930373278,2

==> files/generalization/paraview/summary_exp2.txt <==
ratio,exp_2_median,exp_2_runs,exp_2_median_rep
0.01,0.019253112821462547,0.017486313063111818;0.024608715769353025;0.024109901908564053;0.019253112821462547;0.0183226848345296,3
0.02,0.018800118793599167,0.01712065402160284;0.016165489596754096;0.020644594210798242;0.018800118793599167;0.01885661913179293,3
0.03,0.016299412398273445,0.020042489479964523;0.01856221643921518;0.015606668281040837;0.016299412398273445;0.016252593424354922,3
0.04,0.015295976840203056,0.015085437352823004;0.015394779071752126;0.015295976840203056;0.01520240109794169;0.016739104540593547,2
0.05,0.01521989814471478,0.016393177652138984;0.014873701254086347;0.014822074063162433;0.01827424864399801;0.01521989814471478,4
0.1,0.014525954039022721,0.014187330171207473;0.014525954039022721;0.014857729938077846;0.014983662285016606;0.013902026047700062,1
0.15,0.013760757188467736,0.013817633455383787;0.013756007692816105;0.013483872340487849;0.013808999413319959;0.013760757188467736,4
0.2,0.01354801756358842,0.01200789335443498;0.014397674105401964;0.013682151841677627;0.01315478386895311;0.01354801756358842,4
0.25,0.01216636045883422,0.012949723301919801;0.010896518993952914;0.01300544109865567;0.01216636045883422;0.010412990779929278,3
0.3,0.010067117975254338,0.00964800468193764;0.012793840043414998;0.013410008091269309;0.009889224518062794;0.010067117975254338,4
0.35,0.010071295965371534,0.009992170340171752;0.010071295965371534;0.01024086615526588;0.009739943236486897;0.01021613077580375,1
0.4,0.009679354816585446,0.009392432044554137;0.01001092974127288;0.010310032703101872;0.009679354816585446;0.009273089991022342,3
0.45,0.009465196797890067,0.009720809331193929;0.009192328271598616;0.0098263454649621;0.009364496957405247;0.009465196797890067,4
0.5,0.00933157324891709,0.00933157324891709;0.00970442877130088;0.009162054743589927;0.009059117099968062;0.009612529644302648,0
0.6,0.009035711331549852,0.009421363179525074;0.008947145927882049;0.009035711331549852;0.009126344334951233;0.008774499739366814,2

==> files/generalization_qualitative/cam_pose/chameleon/000_chameleon_001.txt <==
frame,prediction,ground-truth
0,0.030030228197574615,0.040907
1,0.029175953939557076,0.040011
2,0.03308424726128578,0.043939
3,0.047867193818092346,0.05729
4,0.034167565405368805,0.042101
5,0.04596196487545967,0.058988
6,0.0456005297601223,0.05637
7,0.04618029668927193,0.058814
8,0.02976725809276104,0.034705
9,0.03089381754398346,0.040028

==> files/generalization_qualitative/cam_pose/chameleon/000_chameleon_005.txt <==
frame,prediction,ground-truth
0,0.03952198103070259,0.040907
1,0.039287567138671875,0.040011
2,0.04030695930123329,0.043939
3,0.05487111583352089,0.05729
4,0.04126666486263275,0.042101
5,0.05497736111283302,0.058988
6,0.05119363218545914,0.05637
7,0.05431225150823593,0.058814
8,0.03953367471694946,0.034705
9,0.03844380006194115,0.040028

==> files/generalization_qualitative/cam_pose/chameleon/000_chameleon_025.txt <==
frame,prediction,ground-truth
0,0.03857028856873512,0.040907
1,0.03440671041607857,0.040011
2,0.03945507854223251,0.043939
3,0.059319254010915756,0.05729
4,0.03974084556102753,0.042101
5,0.054275207221508026,0.058988
6,0.05197194218635559,0.05637
7,0.05623232200741768,0.058814
8,0.03481896594166756,0.034705
9,0.03690158575773239,0.040028


==> files/generalization_qualitative/cam_pose/chameleon/000_chameleon_03.txt <==
frame,prediction,ground-truth
0,0.038801584392786026,0.040907
1,0.033528245985507965,0.040011
2,0.03792550042271614,0.043939
3,0.05370987579226494,0.05729
4,0.039160121232271194,0.042101
5,0.05101346969604492,0.058988
6,0.05074445903301239,0.05637
7,0.05584762245416641,0.058814
8,0.03362711891531944,0.034705
9,0.03802556172013283,0.040028

==> files/generalization_qualitative/cam_pose/chameleon/eval_000_chameleon.txt <==
frame,prediction,ground-truth,inference time,square error
0,0.039520446211099625,0.040907,0.00038595199584960936,1.922529463627143e-06
1,0.034156229346990585,0.040011,0.0003316639959812164,3.427833871683106e-05
2,0.04274311289191246,0.043939,0.0002908160090446472,1.4301504052127711e-06
3,0.05670502036809921,0.05729,0.00027846400439739225,3.421999679176224e-07
4,0.0412386916577816,0.042101,0.00027737599611282347,7.435748443640477e-07
5,0.053553421050310135,0.058988,0.00027436800301074984,2.9534661734942347e-05
6,0.05090665444731712,0.05637,0.00027136000990867615,2.9848159101675265e-05
7,0.054886654019355774,0.058814,0.0002688160091638565,1.5424049706780352e-05
8,0.0351436622440815,0.034705,0.00027136000990867615,1.9242293092247564e-07
9,0.03584664687514305,0.040028,0.0002672640085220337,1.7483700503362343e-05

==> files/generalization_qualitative/cam_pose/chameleon/eval_000_chameleon_full.txt <==
frame,prediction,ground-truth
0,0.039520446211099625,0.040907
1,0.034156229346990585,0.040011
2,0.04274311289191246,0.043939
3,0.05670502036809921,0.05729
4,0.0412386916577816,0.042101
5,0.053553421050310135,0.058988
6,0.05090665444731712,0.05637
7,0.054886654019355774,0.058814
8,0.0351436622440815,0.034705
9,0.03584664687514305,0.040028

==> files/generalization_qualitative/cam_pose/habrok/021_012_00225_055_den_00480_001.txt <==
frame,prediction,ground-truth
0,0.043082475662231445,0.040959
1,0.03958909958600998,0.0404849
2,0.04446345940232277,0.0278088
3,0.05383617803454399,0.0467866
4,0.039128292351961136,0.0425841
5,0.04863174632191658,0.0340705
6,0.034266553819179535,0.0373647
7,0.04846959188580513,0.0397568
8,0.038665514439344406,0.0267581
9,0.03578030318021774,0.036394


==> files/generalization_qualitative/cam_pose/habrok/021_012_00225_055_den_00480_03.txt <==
frame,prediction,ground-truth
0,0.045728493481874466,0.040959
1,0.04508938640356064,0.0404849
2,0.039893630892038345,0.0278088
3,0.05644247308373451,0.0467866
4,0.05373111367225647,0.0425841
5,0.03801434487104416,0.0340705
6,0.04386957734823227,0.0373647
7,0.05025060847401619,0.0397568
8,0.041867949068546295,0.0267581
9,0.035435426980257034,0.036394


==> files/generalization_qualitative/cam_pose/habrok/021_012_00225_055_den_01080_001.txt <==
frame,prediction,ground-truth
0,0.03649449720978737,0.0249907
1,0.04374074563384056,0.0355963
2,0.04169207066297531,0.0256338
3,0.033657416701316833,0.0332831
4,0.04805445298552513,0.0273592
5,0.036011505872011185,0.0320369
6,0.050756826996803284,0.0413768
7,0.05808022990822792,0.0473498
8,0.0456257164478302,0.0292823
9,0.03351586312055588,0.0300442


==> files/generalization_qualitative/cam_pose/habrok/021_012_00225_055_den_01080_005.txt <==
frame,prediction,ground-truth
0,0.028441177681088448,0.0249907
1,0.027726763859391212,0.0355963
2,0.023641033098101616,0.0256338
3,0.02924521081149578,0.0332831
4,0.029990248382091522,0.0273592
5,0.0290402639657259,0.0320369
6,0.0417550727725029,0.0413768
7,0.03403583541512489,0.0473498
8,0.025148659944534302,0.0292823
9,0.028514890000224113,0.0300442


==> files/generalization_qualitative/cam_pose/habrok/021_012_00225_055_den_01080_025.txt <==
frame,prediction,ground-truth
0,0.029337208718061447,0.0249907
1,0.029404595494270325,0.0355963
2,0.02686530351638794,0.0256338
3,0.02827056683599949,0.0332831
4,0.0326368510723114,0.0273592
5,0.029484914615750313,0.0320369
6,0.03978361934423447,0.0413768
7,0.04369625076651573,0.0473498
8,0.02733619324862957,0.0292823
9,0.02852732129395008,0.0300442


==> files/generalization_qualitative/cam_pose/habrok/021_012_00225_055_den_01080_03.txt <==
frame,prediction,ground-truth
0,0.036049071699380875,0.0249907
1,0.031774021685123444,0.0355963
2,0.027881428599357605,0.0256338
3,0.029369249939918518,0.0332831
4,0.03687024861574173,0.0273592
5,0.03758419305086136,0.0320369
6,0.04391711205244064,0.0413768
7,0.045604147017002106,0.0473498
8,0.02841716818511486,0.0292823
9,0.03199734538793564,0.0300442


==> files/generalization_qualitative/cam_pose/habrok/021_012_00225_055_den_01080_full.txt <==
frame,prediction,ground-truth
0,0.03526788577437401,0.0249907
1,0.03706904500722885,0.0355963
2,0.028971685096621513,0.0256338
3,0.03088032267987728,0.0332831
4,0.035722099244594574,0.0273592
5,0.03648851066827774,0.0320369
6,0.03981035575270653,0.0413768
7,0.046588234603405,0.0473498
8,0.028679929673671722,0.0292823
9,0.030573584139347076,0.0300442


==> files/generalization_qualitative/cam_pose/habrok/eval_021_012_00225_055_den_00480.txt <==
frame,prediction,ground-truth,inference time,square error
0,0.043082475662231445,0.040959,0.00028489598631858823,4.509146492637228e-06
1,0.03958909958600998,0.0404849,0.00027198399603366847,8.024611020118755e-07
2,0.04446345940232277,0.0278088,0.0002672640085220337,0.0002773776650428772
3,0.05383617803454399,0.0467866,0.00026870399713516233,4.969656583853066e-05
4,0.039128292351961136,0.0425841,0.0002672640085220337,1.1942598575842567e-05
5,0.04863174632191658,0.0340705,0.0002631680071353912,0.00021202991774771363
6,0.034266553819179535,0.0373647,0.00025993600487709043,9.598503311281092e-06
7,0.04846959188580513,0.0397568,0.0002595040053129196,7.591272878926247e-05
8,0.038665514439344406,0.0267581,0.00025907200574874876,0.00014178649871610105
9,0.03578030318021774,0.036394,0.0002571520060300827,3.7662385921066743e-07


==> files/generalization_qualitative/cam_pose/habrok/eval_021_012_00225_055_den_00480_full.txt <==
frame,prediction,ground-truth,inference time,square error
0,0.03913714736700058,0.040959,0.0005519359707832337,3.3191490729223005e-06
1,0.043890226632356644,0.0404849,0.0004843039959669113,1.159623934654519e-05
2,0.03736872971057892,0.0278088,0.0004782080054283142,9.139224857790396e-05
3,0.04543647542595863,0.0467866,0.0004782080054283142,1.822833269216062e-06
4,0.04599514603614807,0.0425841,0.0004803839921951294,1.1635243026830722e-05
5,0.03569495677947998,0.0340705,0.00048640000820159913,2.638862270032405e-06
6,0.03677135333418846,0.0373647,0.00048640000820159913,3.520590041716787e-07
7,0.04418977349996567,0.0397568,0.0004849440008401871,1.9651244656415656e-05
8,0.03711355850100517,0.0267581,0.00048640000820159913,0.00010723550076363608
9,0.03679859638214111,0.036394,0.0004849440008401871,1.6369818922612467e-07


==> files/generalization_qualitative/cam_pose/paraview/011_012_00225_055_den_01340_001.txt <==
frame,prediction,ground-truth
0,0.08117961883544922,0.05129754500001127
1,0.06174393743276596,0.02536601300005259
2,0.056421875953674316,0.04363661899992621
3,0.06787177175283432,0.0458091709999735
4,0.037269189953804016,0.012814709000053881
5,0.05493413284420967,0.04506647400000929
6,0.048149097710847855,0.020181137000008675
7,0.05302600935101509,0.02395425300005627
8,0.05614370480179787,0.056949750000057975
9,0.05041906610131264,0.04097143399997094


==> files/generalization_qualitative/cam_pose/paraview/011_012_00225_055_den_01340_005.txt <==
frame,prediction,ground-truth
0,0.0910751223564148,0.05129754500001127
1,0.05866391211748123,0.02536601300005259
2,0.058204278349876404,0.04363661899992621
3,0.06345406919717789,0.0458091709999735
4,0.020766891539096832,0.012814709000053881
5,0.05000755935907364,0.04506647400000929
6,0.03361913561820984,0.020181137000008675
7,0.039773598313331604,0.02395425300005627
8,0.04191378504037857,0.056949750000057975
9,0.041005950421094894,0.04097143399997094


==> files/generalization_qualitative/cam_pose/paraview/011_012_00225_055_den_01340_025.txt <==
frame,prediction,ground-truth
0,0.06853386014699936,0.05129754500001127
1,0.025536302477121353,0.02536601300005259
2,0.052037619054317474,0.04363661899992621
3,0.060137033462524414,0.0458091709999735
4,0.026168519631028175,0.012814709000053881
5,0.05811896547675133,0.04506647400000929
6,0.03458632528781891,0.020181137000008675
7,0.0345882810652256,0.02395425300005627
8,0.039129748940467834,0.056949750000057975
9,0.04237166419625282,0.04097143399997094


==> files/generalization_qualitative/cam_pose/paraview/011_012_00225_055_den_01340_03.txt <==
frame,prediction,ground-truth
0,0.06174583360552788,0.05129754500001127
1,0.03520355746150017,0.02536601300005259
2,0.04335279017686844,0.04363661899992621
3,0.05047225207090378,0.0458091709999735
4,0.023250821977853775,0.012814709000053881
5,0.04843769967556,0.04506647400000929
6,0.03210175409913063,0.020181137000008675
7,0.02780875749886036,0.02395425300005627
8,0.04886427894234657,0.056949750000057975
9,0.03692076355218887,0.04097143399997094


==> files/generalization_qualitative/cam_pose/paraview/011_012_00225_055_den_01340_full.txt <==
frame,prediction,ground-truth
0,0.05035891383886337,0.05129754500001127
1,0.024272527545690536,0.02536601300005259
2,0.038899924606084824,0.04363661899992621
3,0.050612207502126694,0.0458091709999735
4,0.018418531864881516,0.012814709000053881
5,0.05574726313352585,0.04506647400000929
6,0.023527489975094795,0.020181137000008675
7,0.027820061892271042,0.02395425300005627
8,0.04809974879026413,0.056949750000057975
9,0.03463060036301613,0.04097143399997094


==> files/generalization_qualitative/cam_pose/paraview/017_012_00225_055_den_01040_001.txt <==
frame,prediction,ground-truth
0,0.05033126100897789,0.05156698499990853
1,0.051709361374378204,0.05327501600004325
2,0.03687090054154396,0.01955744200006393
3,0.05137139931321144,0.06445462800002133
4,0.05448281392455101,0.051438127999972494
5,0.045636750757694244,0.0401433319999569
6,0.039821427315473557,0.022731695000061336
7,0.04307479038834572,0.01591749500005335
8,0.0438266396522522,0.0467824349999546
9,0.04431241750717163,0.07584618099997442


==> files/generalization_qualitative/cam_pose/paraview/017_012_00225_055_den_01040_03.txt <==
frame,prediction,ground-truth
0,0.027701150625944138,0.05156698499990853
1,0.04976024851202965,0.05327501600004325
2,0.03354395180940628,0.01955744200006393
3,0.04787255451083183,0.06445462800002133
4,0.03438941016793251,0.051438127999972494
5,0.04352780058979988,0.0401433319999569
6,0.02096569910645485,0.022731695000061336
7,0.019816579297184944,0.01591749500005335
8,0.041870761662721634,0.0467824349999546
9,0.06408403068780899,0.07584618099997442


==> files/generalization_qualitative/cam_pose/paraview/eval_017_012_00225_055_den_01040.txt <==
frame,prediction,ground-truth,inference time,square error
0,0.05033126100897789,0.05156698499990853,0.00029212799668312074,1.5270125004462898e-06
1,0.051709361374378204,0.05327501600004325,0.0002781599909067154,2.4512719392077997e-06
2,0.03687090054154396,0.01955744200006393,0.0002785919904708862,0.0002997558331117034
3,0.05137139931321144,0.06445462800002133,0.0002804639935493469,0.00017117091920226812
4,0.05448281392455101,0.051438127999972494,0.0002696639895439148,9.270120244764257e-06
5,0.045636750757694244,0.0401433319999569,0.00026739199459552764,3.017763447132893e-05
6,0.039821427315473557,0.022731695000061336,0.0002652159929275513,0.00029205894679762423
7,0.04307479038834572,0.01591749500005335,0.0002651999890804291,0.000737518712412566
8,0.0438266396522522,0.0467824349999546,0.0002651839852333069,8.73671979206847e-06
9,0.04431241750717163,0.07584618099997442,0.00026419198513031006,0.0009943782351911068


==> files/generalization_qualitative/cam_pose/paraview/eval_017_012_00225_055_den_01040_full.txt <==
frame,prediction,ground-truth,inference time,square error
0,0.02964620850980282,0.05156698499990853,0.0006594560146331787,0.0004805204225704074
1,0.04164635390043259,0.05327501600004325,0.0006589440107345581,0.00013522576773539186
2,0.024847909808158875,0.01955744200006393,0.0006287360191345215,2.798904461087659e-05
3,0.06564392149448395,0.06445462800002133,0.0004975679963827133,1.4144142141958582e-06
4,0.04471360519528389,0.051438127999972494,0.0004915199875831604,4.521918890532106e-05
5,0.03308175131678581,0.0401433319999569,0.0004899839907884598,4.9865942855831236e-05
6,0.02507602795958519,0.022731695000061336,0.00048640000820159913,5.4958954933681525e-06
7,0.02241715043783188,0.01591749500005335,0.00048067200183868407,4.224552321829833e-05
8,0.059027209877967834,0.0467824349999546,0.0004782080054283142,0.00014993453805800527
9,0.07263894379138947,0.07584618099997442,0.0004761599898338318,1.0286365977663081e-05


==> files/generalization_qualitative/tf/chameleon/000_chameleon_001.txt <==
frame,prediction,ground-truth
0,0.02704661525785923,0.04152
1,0.03809528797864914,0.042313
2,0.038180962204933167,0.049733
3,0.021052993834018707,0.021566
4,0.03372621908783913,0.049888
5,0.008116611279547215,0.019788
6,0.00694549223408103,0.020638
7,0.032952167093753815,0.044061
8,0.03171471133828163,0.038359
9,0.04045481234788895,0.047856


==> files/generalization_qualitative/tf/chameleon/000_chameleon_005.txt <==
frame,prediction,ground-truth
0,0.04324178397655487,0.04152
1,0.04068177938461304,0.042313
2,0.04218855872750282,0.049733
3,0.02120264805853367,0.021566
4,0.0435381643474102,0.049888
5,0.011957339942455292,0.019788
6,0.013646647334098816,0.020638
7,0.042646925896406174,0.044061
8,0.035695210099220276,0.038359
9,0.042460422962903976,0.047856


==> files/generalization_qualitative/tf/chameleon/000_chameleon_025.txt <==
frame,prediction,ground-truth
0,0.039379753172397614,0.04152
1,0.03864850848913193,0.042313
2,0.04157157614827156,0.049733
3,0.017880162224173546,0.021566
4,0.04107247292995453,0.049888
5,0.011368555016815662,0.019788
6,0.0157626923173666,0.020638
7,0.04025040566921234,0.044061
8,0.032879214733839035,0.038359
9,0.04189130291342735,0.047856

==> files/generalization_qualitative/tf/chameleon/000_chameleon_03.txt <==
frame,prediction,ground-truth
0,0.038801584392786026,0.040907
1,0.033528245985507965,0.040011
2,0.03792550042271614,0.043939
3,0.05370987579226494,0.05729
4,0.039160121232271194,0.042101
5,0.05101346969604492,0.058988
6,0.05074445903301239,0.05637
7,0.05584762245416641,0.058814
8,0.03362711891531944,0.034705
9,0.03802556172013283,0.040028

==> files/generalization_qualitative/tf/chameleon/000_chameleon_full.txt <==
frame,prediction,ground-truth
0,0.04129134863615036,0.04152
1,0.045258715748786926,0.042313
2,0.041629012674093246,0.049733
3,0.0207084771245718,0.021566
4,0.04176268354058266,0.049888
5,0.00974563229829073,0.019788
6,0.014861627481877804,0.020638
7,0.03955889865756035,0.044061
8,0.0332326740026474,0.038359
9,0.03927065059542656,0.047856


==> files/generalization_qualitative/tf/chameleon/eval_000_chameleon.txt <==
frame,prediction,ground-truth,inference time,square error
0,0.039520446211099625,0.040907,0.00038595199584960936,1.922529463627143e-06
1,0.034156229346990585,0.040011,0.0003316639959812164,3.427833871683106e-05
2,0.04274311289191246,0.043939,0.0002908160090446472,1.4301504052127711e-06
3,0.05670502036809921,0.05729,0.00027846400439739225,3.421999679176224e-07
4,0.0412386916577816,0.042101,0.00027737599611282347,7.435748443640477e-07
5,0.053553421050310135,0.058988,0.00027436800301074984,2.9534661734942347e-05
6,0.05090665444731712,0.05637,0.00027136000990867615,2.9848159101675265e-05
7,0.054886654019355774,0.058814,0.0002688160091638565,1.5424049706780352e-05
8,0.0351436622440815,0.034705,0.00027136000990867615,1.9242293092247564e-07
9,0.03584664687514305,0.040028,0.0002672640085220337,1.7483700503362343e-05

==> files/generalization_qualitative/tf/chameleon/eval_000_chameleon_full.txt <==
frame,prediction,ground-truth,inference time,square error
0,0.04496278613805771,0.050289,0.0003683519959449768,2.8368567654979415e-05
1,0.04698526859283447,0.071171,0.0003234079927206039,0.000584949622862041
2,0.06250938028097153,0.085216,0.00027846398949623105,0.0005155905964784324
3,0.05704540014266968,0.071238,0.00028246399760246276,0.00020142999710515141
4,0.03844210505485535,0.045136,0.0002847679853439331,4.480824281927198e-05
5,0.01524374820291996,0.027085,0.0002793119996786118,0.00014021525566931814
6,0.020826436579227448,0.023363,0.0002775039970874786,6.43415296508465e-06
7,0.03403567150235176,0.043158,0.0002775039970874786,8.32168516353704e-05
8,0.054798416793346405,0.073412,0.0002775039970874786,0.0003464655310381204
9,0.015251102857291698,0.020892,0.0002773119956254959,3.181971987942234e-05


==> files/generalization_qualitative/tf/habrok/015_012_00225_055_den_01020_001.txt <==
frame,prediction,ground-truth
0,0.016525516286492348,0.0242934
1,0.017024900764226913,0.0232448
2,0.024054603651165962,0.0185825
3,0.015067975036799908,0.0257966
4,0.014241538010537624,0.0190873
5,0.03830710053443909,0.0182426
6,0.0444328635931015,0.0336507
7,0.0124888364225626,0.0186757
8,0.014232206158339977,0.0207708
9,0.0282182265073061,0.0443269


==> files/generalization_qualitative/tf/habrok/015_012_00225_055_den_01020_005.txt <==
frame,prediction,ground-truth
0,0.017522674053907394,0.0242934
1,0.020936453714966774,0.0232448
2,0.015922829508781433,0.0185825
3,0.022062260657548904,0.0257966
4,0.014620304107666016,0.0190873
5,0.009806708432734013,0.0182426
6,0.02275560051202774,0.0336507
7,0.01369081437587738,0.0186757
8,0.015284224413335323,0.0207708
9,0.02992098405957222,0.0443269


==> files/generalization_qualitative/tf/habrok/015_012_00225_055_den_01020_025.txt <==
frame,prediction,ground-truth
0,0.021612117066979408,0.0242934
1,0.0212203711271286,0.0232448
2,0.01349498052150011,0.0185825
3,0.02488614432513714,0.0257966
4,0.01696452870965004,0.0190873
5,0.010669155977666378,0.0182426
6,0.03360380604863167,0.0336507
7,0.016161639243364334,0.0186757
8,0.018544694408774376,0.0207708
9,0.03501426801085472,0.0443269


==> files/generalization_qualitative/tf/habrok/015_012_00225_055_den_01020_03.txt <==
frame,prediction,ground-truth
0,0.022484544664621353,0.0242934
1,0.02090173400938511,0.0232448
2,0.017228728160262108,0.0185825
3,0.023778850212693214,0.0257966
4,0.016015712171792984,0.0190873
5,0.011798087507486343,0.0182426
6,0.032581448554992676,0.0336507
7,0.018428247421979904,0.0186757
8,0.019586510956287384,0.0207708
9,0.03639143705368042,0.0443269


==> files/generalization_qualitative/tf/habrok/eval_015_012_00225_055_den_01020.txt <==
frame,prediction,ground-truth,inference time,square error
0,0.016525516286492348,0.0242934,0.00028467199206352233,6.034002217347734e-05
1,0.017024900764226913,0.0232448,0.0002739199995994568,3.868714702548459e-05
2,0.024054603651165962,0.0185825,0.0002631680071353912,2.9943912522867322e-05
3,0.015067975036799908,0.0257966,0.00026440000534057616,0.00011510338663356379
4,0.014241538010537624,0.0190873,0.0002631680071353912,2.3481406969949603e-05
5,0.03830710053443909,0.0182426,0.00026158399879932403,0.0004025842063128948
6,0.0444328635931015,0.0336507,0.00025999999046325684,0.0001162550543085672
7,0.0124888364225626,0.0186757,0.0002580000013113022,3.827727778116241e-05
8,0.014232206158339977,0.0207708,0.0002560000121593475,4.275319952284917e-05
9,0.0282182265073061,0.0443269,0.00026158399879932403,0.0002594894031062722


==> files/generalization_qualitative/tf/habrok/eval_015_012_00225_055_den_01020_full.txt <==
frame,prediction,ground-truth,inference time,square error
0,0.021543771028518677,0.0242934,0.0005058559775352478,7.5604611993185245e-06
1,0.021019652485847473,0.0232448,0.0005048319995403289,4.951281880494207e-06
2,0.012315431609749794,0.0185825,0.0004956159889698029,3.9276153984246776e-05
3,0.02500251680612564,0.0257966,0.0004997120052576064,6.305676265583315e-07
4,0.01676817424595356,0.0190873,0.0004956159889698029,5.378342848416651e-06
5,0.010107672773301601,0.0182426,0.0004925439953804016,6.617703184019774e-05
6,0.033593837171792984,0.0336507,0.0004956159889698029,3.2333815624951967e-09
7,0.017142560333013535,0.0186757,0.0004925439953804016,2.350516751903342e-06
8,0.019010040909051895,0.0207708,0.0004894720017910004,3.100270305367303e-06
9,0.03762734681367874,0.0443269,0.0004884479939937592,4.488403283176012e-05


==> files/generalization_qualitative/tf/paraview/013_012_00225_055_den_00860_001.txt <==
frame,prediction,ground-truth
0,0.06149362027645111,0.05216952400007813
1,0.04673062264919281,0.028452712999978758
2,0.04154311493039131,0.054325542999890786
3,0.046481259167194366,0.057437204999928326
4,0.039359480142593384,0.012118944000008014
5,0.05644102767109871,0.04739445500001693
6,0.06173707917332649,0.054963619999966795
7,0.058437470346689224,0.054718557000001056
8,0.02693287655711174,0.023173642000074324
9,0.06574634462594986,0.055190379999999095


==> files/generalization_qualitative/tf/paraview/013_012_00225_055_den_00860_005.txt <==
frame,prediction,ground-truth
0,0.0597744882106781,0.05216952400007813
1,0.06721749156713486,0.028452712999978758
2,0.08124011754989624,0.054325542999890786
3,0.06429658830165863,0.057437204999928326
4,0.03993495553731918,0.012118944000008014
5,0.0721898004412651,0.04739445500001693
6,0.05832185968756676,0.054963619999966795
7,0.06308463215827942,0.054718557000001056
8,0.041773878037929535,0.023173642000074324
9,0.0560731403529644,0.055190379999999095


==> files/generalization_qualitative/tf/paraview/013_012_00225_055_den_00860_025.txt <==
frame,prediction,ground-truth
0,0.054976847022771835,0.05216952400007813
1,0.0500188022851944,0.028452712999978758
2,0.059734027832746506,0.054325542999890786
3,0.05262571573257446,0.057437204999928326
4,0.02391962707042694,0.012118944000008014
5,0.04703399911522865,0.04739445500001693
6,0.0540815033018589,0.054963619999966795
7,0.059606898576021194,0.054718557000001056
8,0.038910478353500366,0.023173642000074324
9,0.055223625153303146,0.055190379999999095


==> files/generalization_qualitative/tf/paraview/013_012_00225_055_den_00860_03.txt <==
frame,prediction,ground-truth
0,0.04966035857796669,0.05216952400007813
1,0.03173995763063431,0.028452712999978758
2,0.045256108045578,0.054325542999890786
3,0.04864807799458504,0.057437204999928326
4,0.016968458890914917,0.012118944000008014
5,0.045556291937828064,0.04739445500001693
6,0.04549097269773483,0.054963619999966795
7,0.056979380548000336,0.054718557000001056
8,0.032048676162958145,0.023173642000074324
9,0.04934406280517578,0.055190379999999095


==> files/generalization_qualitative/tf/paraview/013_012_00225_055_den_00860_full.txt <==
frame,prediction,ground-truth
0,0.057341691106557846,0.05216952400007813
1,0.044204480946063995,0.028452712999978758
2,0.054663900285959244,0.054325542999890786
3,0.056907374411821365,0.057437204999928326
4,0.021889537572860718,0.012118944000008014
5,0.05298275128006935,0.04739445500001693
6,0.05727970600128174,0.054963619999966795
7,0.05648436397314072,0.054718557000001056
8,0.03172403573989868,0.023173642000074324
9,0.05667393282055855,0.055190379999999095


==> files/generalization_qualitative/tf/paraview/015_012_00225_055_den_01360_001.txt <==
frame,prediction,ground-truth
0,0.028433475643396378,0.03680122200000824
1,0.05764555558562279,0.055685118000042166
2,0.05851572006940842,0.05744718300002205
3,0.05614323541522026,0.05573852200006968
4,0.05404132977128029,0.030656887999953142
5,0.061670854687690735,0.05419037000001481
6,0.05704088136553764,0.05580032500006382
7,0.03663484379649162,0.023350369000013416
8,0.02552659623324871,0.05487634700000399
9,0.04869940131902695,0.017160714000056032


==> files/generalization_qualitative/tf/paraview/015_012_00225_055_den_01360_005.txt <==
frame,prediction,ground-truth
0,0.06934620440006256,0.03680122200000824
1,0.06736134737730026,0.055685118000042166
2,0.061793554574251175,0.05744718300002205
3,0.062303945422172546,0.05573852200006968
4,0.05480072274804115,0.030656887999953142
5,0.05630805343389511,0.05419037000001481
6,0.05312928184866905,0.05580032500006382
7,0.055771470069885254,0.023350369000013416
8,0.06607872247695923,0.05487634700000399
9,0.048630744218826294,0.017160714000056032


==> files/generalization_qualitative/tf/paraview/015_012_00225_055_den_01360_03.txt <==
frame,prediction,ground-truth
0,0.04444540664553642,0.03680122200000824
1,0.04419586807489395,0.055685118000042166
2,0.04602610319852829,0.05744718300002205
3,0.049295809119939804,0.05573852200006968
4,0.04715225473046303,0.030656887999953142
5,0.0514957569539547,0.05419037000001481
6,0.046682462096214294,0.05580032500006382
7,0.04160743206739426,0.023350369000013416
8,0.05321507900953293,0.05487634700000399
9,0.04243764281272888,0.017160714000056032


==> files/generalization_qualitative/tf/paraview/eval_015_012_00225_055_den_01360.txt <==
frame,prediction,ground-truth,inference time,square error
0,0.028433475643396378,0.03680122200000824,0.0002828800082206726,7.001918856985867e-05
1,0.05764555558562279,0.055685118000042166,0.00029438400268554685,3.843316335405689e-06
2,0.05851572006940842,0.05744718300002205,0.0002828800082206726,1.1417696441640146e-06
3,0.05614323541522026,0.05573852200006968,0.0002744320034980774,1.6379165401758655e-07
4,0.05404132977128029,0.030656887999953142,0.00027136000990867615,0.0005468321614898741
5,0.061670854687690735,0.05419037000001481,0.00027084800601005554,5.59576328669209e-05
6,0.05704088136553764,0.05580032500006382,0.0002703360021114349,1.5389772443086258e-06
7,0.03663484379649162,0.023350369000013416,0.0002669920027256012,0.00017647726053837687
8,0.02552659623324871,0.05487634700000399,0.00026633599400520327,0.0008614078396931291
9,0.04869940131902695,0.017160714000056032,0.0002669920027256012,0.000994688831269741


==> files/generalization_qualitative/tf/paraview/eval_015_012_00225_055_den_01360_full.txt <==
frame,prediction,ground-truth,inference time,square error
0,0.04521084576845169,0.03680122200000824,0.0005192319750785828,7.072176231304184e-05
1,0.05833720415830612,0.055685118000042166,0.0005145919919013977,7.03356181475101e-06
2,0.06042841821908951,0.05744718300002205,0.0004976640045642852,8.887757758202497e-06
3,0.058203794062137604,0.05573852200006968,0.0004949920028448104,6.07755828241352e-06
4,0.046820349991321564,0.030656887999953142,0.0004955199956893921,0.0002612575190141797
5,0.06039201840758324,0.05419037000001481,0.0004940160065889359,3.8460428186226636e-05
6,0.05740317329764366,0.05580032500006382,0.0004925119876861572,2.569118805695325e-06
7,0.04217176139354706,0.023350369000013416,0.0004870079904794693,0.00035424481029622257
8,0.05990727245807648,0.05487634700000399,0.0004822080135345459,2.5310218916274607e-05
9,0.0367385670542717,0.017160714000056032,0.00048328000307083134,0.00038329235394485295


==> files/num_sample_search/ns.txt <==
ratio,rmse
0.1,0.012016063039520401
0.2,0.0115101304085023
0.30000000000000004,0.010337910723934545
0.4,0.008281655990157259
0.5,0.007861420154167527
0.6000000000000001,0.00602241025253453
0.7000000000000001,0.0053123335719396075
0.8,0.004904931462231981
0.9,0.004600848060731847
1.0,0.0045

==> files/num_sample_search/ws.txt <==
ratio,rmse
0.1,0.1665213600115397
0.2,0.14579502059409025
0.30000000000000004,0.12030081842210885
0.4,0.12314579605026073
0.5,0.1187622622002514
0.6000000000000001,0.11626680167936738
0.7000000000000001,0.1078008029135584
0.8,0.10464878582875312
0.9,0.10170042689387984
1.0,0.1042

==> files/nyx_orbit0_tf0_early_prediction.txt <==
pose,prediction,ground-truth,inference time,square error 
0,0.7045696377754211,0.51605,0.0004116480052471161,0.035539660602808
1,0.44780975580215454,0.512654,0.0003450879901647568,0.00420477706938982
2,0.7832318544387817,0.499693,0.000319487988948822,0.08039427548646927
3,0.9092696905136108,0.508206,0.00031385599076747895,0.1608520746231079
4,0.6611796617507935,0.513876,0.0003123199939727783,0.02169836312532425
5,0.7054986357688904,0.515229,0.000319487988948822,0.03620253875851631
6,0.7017046213150024,0.517088,0.00035020801424980166,0.034083299338817596
7,0.6949251890182495,0.52033,0.00035225600004196167,0.03048347681760788
8,0.8453326225280762,0.559485,0.00035839998722076414,0.08170885592699051
9,0.9096053838729858,0.550774,0.0003783679902553558,0.1287599802017212
10,0.8762101531028748,0.553517,0.0003788799941539764,0.10413087904453278
11,0.8229089975357056,0.538702,0.00038041599094867706,0.08077361434698105
12,0.9360396265983582,0.558856,0.0003819519877433777,0.14226748049259186
13,0.9632202982902527,0.556797,0.0003819519877433777,0.16517987847328186
14,0.9138268232345581,0.555443,0.0003788799941539764,0.12843897938728333
15,0.8961626291275024,0.562738,0.00038041599094867706,0.11117198318243027
16,0.802950918674469,0.48629,0.0003819519877433777,0.10027413070201874
17,0.803230345249176,0.483396,0.0003829759955406189,0.10229401290416718
18,0.7598573565483093,0.469386,0.0003829759955406189,0.0843736007809639
19,0.7686402201652527,0.469974,0.0003829759955406189,0.08920150250196457
20,0.7659947872161865,0.476727,0.0003829759955406189,0.08367584645748138
21,0.758475661277771,0.484105,0.0003829759955406189,0.07527926564216614
22,0.7289647459983826,0.495707,0.0003829759955406189,0.054409172385931015
23,0.7468793988227844,0.495018,0.0003829759955406189,0.0634341612458229
24,0.7443439364433289,0.478247,0.0003829759955406189,0.07080758363008499
25,0.7333312630653381,0.489915,0.0003829759955406189,0.05925147235393524
26,0.709181010723114,0.466041,0.0003829759955406189,0.059117063879966736
27,0.7165964245796204,0.465565,0.0003829759955406189,0.06301677972078323
28,0.7111495733261108,0.461295,0.0003829759955406189,0.062427304685115814
29,0.6919533014297485,0.458928,0.0003829759955406189,0.05430079624056816
30,0.6592178344726562,0.458641,0.0003829759955406189,0.040231067687273026
31,0.6647744178771973,0.459887,0.0003834879994392395,0.041978854686021805
32,0.6145896911621094,0.371504,0.0003829759955406189,0.05909064784646034
33,0.5897146463394165,0.373172,0.0003829759955406189,0.04689072445034981
34,0.5525070428848267,0.372424,0.0003829759955406189,0.03242990002036095
35,0.544948935508728,0.38653,0.0003829759955406189,0.025096556171774864
36,0.6226093769073486,0.371319,0.0003829759955406189,0.06314685195684433
37,0.6164894700050354,0.378825,0.0003829759955406189,0.0564843975007534
38,0.5778486132621765,0.381161,0.0003829759955406189,0.03868601471185684
39,0.5535266995429993,0.384288,0.0003829759955406189,0.028641732409596443
40,0.6382312178611755,0.400201,0.0003829759955406189,0.056658387184143066
41,0.6403171420097351,0.380997,0.0003829759955406189,0.0672469362616539
42,0.6149008870124817,0.390108,0.0003829759955406189,0.05053184553980827
43,0.5877629518508911,0.377038,0.0003824639916419983,0.0444050058722496
44,0.6694613099098206,0.399469,0.0003819519877433777,0.07289585471153259
45,0.6709225177764893,0.394397,0.0003824639916419983,0.07646636664867401
46,0.655991792678833,0.394532,0.0003829759955406189,0.06836122274398804
47,0.6315930485725403,0.393289,0.0003829759955406189,0.05678882077336311
48,0.5869167447090149,0.3412,0.0003829759955406189,0.06037672236561775
49,0.5864328742027283,0.345947,0.0003824639916419983,0.05783345550298691
50,0.576102077960968,0.339938,0.0003819519877433777,0.05577346310019493
51,0.5612857937812805,0.338115,0.0003829759955406189,0.04980520159006119
52,0.5835907459259033,0.357254,0.0003829759955406189,0.051228322088718414
53,0.5836970806121826,0.361474,0.0003829759955406189,0.04938309267163277
54,0.573901355266571,0.35852,0.0003829759955406189,0.046389129012823105
55,0.5668940544128418,0.369542,0.0003829759955406189,0.038947831839323044
56,0.5649247169494629,0.36835,0.0003829759955406189,0.03864162042737007
57,0.5642211437225342,0.368247,0.0003829759955406189,0.03840586543083191
58,0.5536171197891235,0.368499,0.0003829759955406189,0.03426871448755264
59,0.5467395186424255,0.363377,0.0003829759955406189,0.033621810376644135
60,0.5429491996765137,0.338189,0.0003829759955406189,0.04192673787474632
61,0.5400311350822449,0.332973,0.0003829759955406189,0.042873069643974304
62,0.5256815552711487,0.326477,0.0003840000033378601,0.03968245908617973
63,0.5180906653404236,0.332018,0.0003840000033378601,0.03462304174900055


==> files/nyx_time_vis.txt <==
-4.5 0 0 1.2466
-4.5 5.625 0 2.38978
-4.5 11.25 0 1.38254
-4.5 16.875 0 2.26012
-4.5 22.5 11 1.63501
-4.5 28.125 11 1.10884
-4.5 33.75 11 1.218
-4.5 39.375 11 2.97057
-4.5 45 22 1.81881
-4.5 50.625 22 1.28745
-4.5 56.25 22 1.20847
-4.5 61.875 22 0.829859
-4.5 67.5 33 1.57171
-4.5 73.125 33 1.24887
-4.5 78.75 33 1.31021
-4.5 84.375 33 1.33435
-4.95 90 44 1.97681
-4.95 95.625 44 1.98042
-4.95 101.25 44 1.17997
-4.95 106.875 44 2.6066
-4.95 112.5 55 1.13705
-4.95 118.125 55 1.11425
-4.95 123.75 55 0.665651
-4.95 129.375 55 1.43159
-4.95 135 66 1.43124
-4.95 140.625 66 1.04263
-4.95 146.25 66 1.12772
-4.95 151.875 66 1.02316
-4.95 157.5 77 1.10662
-4.95 163.125 77 1.13232
-4.95 168.75 77 1.94731
-4.95 174.375 77 1.06774
-5.4 180 88 0.536572
-5.4 185.625 88 0.890601
-5.4 191.25 88 1.47459
-5.4 196.875 88 0.916494
-5.4 202.5 99 0.933057
-5.4 208.125 99 2.56463
-5.4 213.75 99 0.958177
-5.4 219.375 99 1.43854
-5.4 225 110 2.61264
-5.4 230.625 110 0.950311
-5.4 236.25 110 1.11428
-5.4 241.875 110 0.978438
-5.4 247.5 121 1.14706
-5.4 253.125 121 0.638561
-5.4 258.75 121 1.86445
-5.4 264.375 121 1.28816
-5.85 270 132 0.707052
-5.85 275.625 132 1.0925
-5.85 281.25 132 0.984842
-5.85 286.875 132 0.863616
-5.85 292.5 143 1.74699
-5.85 298.125 143 0.949767
-5.85 303.75 143 0.746536
-5.85 309.375 143 0.835328
-5.85 315 154 0.716886
-5.85 320.625 154 0.839123
-5.85 326.25 154 0.827322
-5.85 331.875 154 0.860182
-5.85 337.5 165 2.14397
-5.85 343.125 165 1.12028
-5.85 348.75 165 0.833715
-5.85 354.375 165 0.76735


==> files/qualitative/cam_pose/eval_010_012_00225_055_den_00400.txt <==
frame,prediction,ground-truth,inference time,square error
0,0.06432300806045532,0.0609147,0.0003615359961986542,1.1616571100603323e-05
1,0.10045243799686432,0.110206,0.00031388799846172335,9.513198165223002e-05
2,0.04314911365509033,0.0449946,0.00026624000072479246,3.4058202800224535e-06
3,0.07619696110486984,0.0767733,0.00027340799570083616,3.3216741712749354e-07
4,0.051583703607320786,0.0494971,0.00026624000072479246,4.353908479970414e-06
5,0.04602398723363876,0.050522,0.00026422400772571565,2.023211527557578e-05
6,0.11498399823904037,0.130065,0.0002622080147266388,0.000227436437853612
7,0.049632467329502106,0.0503181,0.0002567040026187897,4.700915496869129e-07
8,0.06741877645254135,0.0776889,0.00025119999051094054,0.0001054754902725108
9,0.039908941835165024,0.0455649,0.0002510399967432022,3.198987542418763e-05


==> files/qualitative/cam_pose/eval_020_012_00225_055_den_01180.txt <==
frame,prediction,ground-truth,inference time,square error
0,0.09340228140354156,0.0895848,0.0002754560112953186,1.457318285247311e-05
1,0.07662376016378403,0.0757842,0.000264272004365921,7.04863055034366e-07
2,0.08300674706697464,0.0866981,0.0002635520100593567,1.3626086001750082e-05
3,0.07556129992008209,0.0751328,0.0002615679949522019,1.8361035358793742e-07
4,0.1865706741809845,0.195383,0.00025999999046325684,7.765703776385635e-05
5,0.1458239108324051,0.150481,0.0002594880014657974,2.168848368455656e-05
6,0.12079671025276184,0.122453,0.00025999999046325684,2.7432847673480865e-06
7,0.13566716015338898,0.131659,0.0002594880014657974,1.606533805897925e-05
8,0.09079213440418243,0.0915371,0.000258976012468338,5.549782713387685e-07
9,0.11285329610109329,0.112638,0.0002560320049524307,4.635384343032456e-08


==> files/qualitative/cam_pose/eval_020_012_00225_055_den_01180_vrp.txt <==
frame,prediction,ground-truth,inference time,square error
0,0.06946243038958035,0.0895848,0.0375305,0.9999
1,0.08048540792325508,0.0757842,0.044229,0.9999
2,0.0652130260624611,0.0866981,0.0349482,0.9999
3,0.0657791086588012,0.0751328,0.0352922,0.9999
4,0.21032402110299228,0.195383,0.12313,0.9999
5,0.11237149119215933,0.150481,0.0636057,0.9999
6,0.11844322071458968,0.122453,0.0672954,0.9999
7,0.13205339318421175,0.131659,0.0755661,0.9999
8,0.08787986183794753,0.0915371,0.0487225,0.9999
9,0.10230986671889705,0.112638,0.0574914,0.9999

==> files/qualitative/feature/eval_pose_0.txt <==
frame,prediction,ground-truth,inference time,square error
0,0.11848268657922745,0.123836,none,none
1,0.12269900739192963,0.126627,none,none
2,0.13429518043994904,0.127705,none,none
3,0.145284965634346,0.137276,none,none
4,0.19292838871479034,0.206667,none,none
5,0.1325625479221344,0.144203,none,none
6,0.08309133350849152,0.099596,none,none
7,0.06238153949379921,0.0721002,none,none
8,0.052779752761125565,0.0607222,none,none
9,0.05193234607577324,0.0582566,none,none


==> files/qualitative/feature/eval_pose_0_vrp.txt <==
frame,prediction,ground-truth,inference time,square error
0,0.13059408490969318,0.123836,none,none
1,0.12197350267368384,0.126627,none,none
2,0.12751815005771963,0.127705,none,none
3,0.13430324238687505,0.137276,none,none
4,0.12403542561907378,0.206667,none,none
5,0.13116461059617895,0.144203,none,none
6,0.12862760612298849,0.099596,none,none
7,0.1348033368666069,0.0721002,none,none
8,0.1320988114390344,0.0607222,none,none
9,0.12650594829897313,0.0582566,none,none

==> files/qualitative/feature/eval_pose_3.txt <==
frame,prediction,ground-truth,inference time,square error
0,0.08921079337596893,0.0933714,none,none
1,0.08941390365362167,0.0915518,none,none
2,0.09065763652324677,0.0923412,none,none
3,0.09255507588386536,0.0847176,none,none
4,0.09622963517904282,0.0904264,none,none
5,0.09431075304746628,0.0885062,none,none
6,0.09152622520923615,0.0834447,none,none
7,0.09147274494171143,0.08738,none,none
8,0.09060832113027573,0.0915139,none,none
9,0.08751074969768524,0.0874865,none,none


==> files/qualitative/img_res/eval_010_012_00225_055_den_00400.txt <==
frame,prediction,ground-truth,inference time,square error
0,0.0030503999441862106,0.00282509,0.00041974401473999026,5.0764587200546885e-08
1,0.0037731644697487354,0.00337306,0.0003384319990873337,1.6008365832931304e-07
2,0.005339392460882664,0.00505437,0.0002795520126819611,8.123778627577849e-08
3,0.008829358965158463,0.0104356,0.0002738400101661682,2.5800097773753805e-06
4,0.01690751314163208,0.023082,0.00026812800765037536,3.812427894445136e-05
5,0.050360336899757385,0.0639685,0.00026872000098228453,0.000185182158020325


==> files/qualitative/img_res/eval_010_012_00225_055_den_00400_vrp.txt <==
frame,prediction,ground-truth,inference time,square error
0,0.04735328470682548,0.00282509,0.0240951,0.9999
1,0.0469180264314419,0.00337306,0.0238306,0.9999
2,0.04241520140712389,0.00505437,0.0210943,0.9999
3,0.04225014883615612,0.0104356,0.020994,0.9999
4,0.06468232362839227,0.023082,0.0346257,0.9999
5,0.15670415098919707,0.0639685,0.090546,0.9999


==> files/qualitative/tf/eval_021_012_00225_055_den_01080.txt <==
frame,prediction,ground-truth,inference time,square error
0,0.053003940731287,0.0594071,0.0005591040253639222,4.100045043742284e-05
1,0.10728740692138672,0.109245,0.0005150240063667297,3.832179572782479e-06
2,0.05632550269365311,0.0673413,0.0005007359981536865,0.00012134774442529306
3,0.10575160384178162,0.104315,0.0004935519993305206,2.0638369733205764e-06
4,0.05450926721096039,0.0630221,0.00048739200830459596,7.246831228258088e-05
5,0.05503740534186363,0.069102,0.00048536001145839695,0.00019781272567342967
6,0.04815715551376343,0.0613235,0.0004833280146121979,0.0001733526587486267
7,0.04662241041660309,0.0569446,0.00047513601183891296,0.00010654762445483357
8,0.14127090573310852,0.152078,0.00046694400906562803,0.00011679334420477971
9,0.09748450666666031,0.0911268,0.0004667520076036453,4.0420440200250596e-05


==> files/qualitative/tf/eval_021_012_00225_055_den_01080_vrp.txt <==
frame,prediction,ground-truth,inference time,square error
0,0.19051935817580332,0.0594071,0.111095,0.9999
1,0.1555148838602,0.109245,0.0898233,0.9999
2,0.11530524715947071,0.0673413,0.0653885,0.9999
3,0.15679202543874518,0.104315,0.0905994,0.9999
4,0.1607409452249002,0.0630221,0.0929991,0.9999
5,0.06414043118951206,0.069102,0.0342964,0.9999
6,0.15558218844796254,0.0613235,0.0898642,0.9999
7,0.12843507221667513,0.0569446,0.0733673,0.9999
8,0.12262663692510066,0.152078,0.0698376,0.9999
9,0.15414657665422096,0.0911268,0.0889918,0.9999


==> files/tf_den_plt0001500.txt <==
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 
0.3 0.15 0.001 


==> files/time_vis/nyx_time_vis_new.txt <==
0.29 1024 -4 0 0 2.17444
0.29 1024 -4 5.625 0 0.808116
0.29 1024 -4 11.25 0 0.248117
0.29 1024 -4 16.875 0 1.51965
0.29 1024 -4 22.5 11 2.61796
0.29 1024 -4 28.125 11 0.175243
0.29 1024 -4 33.75 11 1.37359
0.29 1024 -4 39.375 11 0.956536
0.29 1024 -4 45 22 0.164832
0.29 1024 -4 50.625 22 1.3504
0.29 1024 -4 56.25 22 0.386054
0.29 1024 -4 61.875 22 0.300848
0.29 1024 -4 67.5 33 0.223087
0.29 1024 -4 73.125 33 0.451904
0.29 1024 -4 78.75 33 0.181024
0.29 1024 -4 84.375 33 1.5089
0.29 1024 -4.45 90 44 1.51244
0.29 1024 -4.45 95.625 44 1.92215
0.29 1024 -4.45 101.25 44 0.192788
0.29 1024 -4.45 106.875 44 0.558403
0.29 1024 -4.45 112.5 55 1.62917
0.29 1024 -4.45 118.125 55 0.99526
0.29 1024 -4.45 123.75 55 1.67281
0.29 1024 -4.45 129.375 55 0.969571
0.29 1024 -4.45 135 66 0.395537
0.29 1024 -4.45 140.625 66 0.70009
0.29 1024 -4.45 146.25 66 0.124395
0.29 1024 -4.45 151.875 66 0.69366
0.29 1024 -4.45 157.5 77 0.215412
0.29 1024 -4.45 163.125 77 1.57947
0.29 1024 -4.45 168.75 77 1.10068
0.29 1024 -4.45 174.375 77 0.106093
0.29 1024 -4.9 180 88 0.589336
0.29 1024 -4.9 185.625 88 0.902135
0.29 1024 -4.9 191.25 88 0.63251
0.29 1024 -4.9 196.875 88 0.1493
0.29 1024 -4.9 202.5 99 0.105254
0.29 1024 -4.9 208.125 99 0.218542
0.29 1024 -4.9 213.75 99 0.620177
0.29 1024 -4.9 219.375 99 0.191391
0.29 1024 -4.9 225 110 2.22448
0.29 1024 -4.9 230.625 110 0.777015
0.29 1024 -4.9 236.25 110 0.112358
0.29 1024 -4.9 241.875 110 0.0902953
0.29 1024 -4.9 247.5 121 0.116115
0.29 1024 -4.9 253.125 121 0.679562
0.29 1024 -4.9 258.75 121 1.67548
0.29 1024 -4.9 264.375 121 0.11169
0.29 1024 -5.35 270 132 1.67884
0.29 1024 -5.35 275.625 132 0.974291
0.29 1024 -5.35 281.25 132 0.452272
0.29 1024 -5.35 286.875 132 0.23175
0.29 1024 -5.35 292.5 143 0.463046
0.29 1024 -5.35 298.125 143 0.909764
0.29 1024 -5.35 303.75 143 0.40672
0.29 1024 -5.35 309.375 143 0.785492
0.29 1024 -5.35 315 154 1.17766
0.29 1024 -5.35 320.625 154 0.939909
0.29 1024 -5.35 326.25 154 1.41988
0.29 1024 -5.35 331.875 154 2.78506
0.29 1024 -5.35 337.5 165 1.31061
0.29 1024 -5.35 343.125 165 0.583955
0.29 1024 -5.35 348.75 165 0.854716
0.29 1024 -5.35 354.375 165 0.39148

==> files/time_vis/wdconvect_time_vis_new.txt <==
0.2 1024 -4 0 0 1.66834
0.2 1024 -4 5.625 0 0.240781
0.2 1024 -4 11.25 0 0.141476
0.2 1024 -4 16.875 0 0.710542
0.2 1024 -4 22.5 11 1.00941
0.2 1024 -4 28.125 11 1.30187
0.2 1024 -4 33.75 11 1.28697
0.2 1024 -4 39.375 11 0.0809667
0.2 1024 -4 45 22 0.881788
0.2 1024 -4 50.625 22 0.267791
0.2 1024 -4 56.25 22 0.759632
0.2 1024 -4 61.875 22 1.33421
0.2 1024 -4 67.5 33 0.0815546
0.2 1024 -4 73.125 33 0.150538
0.2 1024 -4 78.75 33 1.15442
0.2 1024 -4 84.375 33 0.0608246
0.2 1024 -4.45 90 44 0.0659722
0.2 1024 -4.45 95.625 44 0.298474
0.2 1024 -4.45 101.25 44 0.0547922
0.2 1024 -4.45 106.875 44 0.0520407
0.2 1024 -4.45 112.5 55 0.143979
0.2 1024 -4.45 118.125 55 0.287837
0.2 1024 -4.45 123.75 55 0.0343572
0.2 1024 -4.45 129.375 55 0.752245
0.2 1024 -4.45 135 66 0.741552
0.2 1024 -4.45 140.625 66 0.0315187
0.2 1024 -4.45 146.25 66 0.199597
0.2 1024 -4.45 151.875 66 0.813483
0.2 1024 -4.45 157.5 77 0.0744868
0.2 1024 -4.45 163.125 77 1.16885
0.2 1024 -4.45 168.75 77 1.12832
0.2 1024 -4.45 174.375 77 0.300354
0.2 1024 -4.9 180 88 0.631469
0.2 1024 -4.9 185.625 88 0.0698697
0.2 1024 -4.9 191.25 88 0.622068
0.2 1024 -4.9 196.875 88 1.08362
0.2 1024 -4.9 202.5 99 0.216496
0.2 1024 -4.9 208.125 99 0.786341
0.2 1024 -4.9 213.75 99 0.342934
0.2 1024 -4.9 219.375 99 0.598432
0.2 1024 -4.9 225 110 0.838295
0.2 1024 -4.9 230.625 110 0.593815
0.2 1024 -4.9 236.25 110 0.434024
0.2 1024 -4.9 241.875 110 0.0163023
0.2 1024 -4.9 247.5 121 0.245471
0.2 1024 -4.9 253.125 121 0.264669
0.2 1024 -4.9 258.75 121 1.42299
0.2 1024 -4.9 264.375 121 0.783098
0.2 1024 -5.35 270 132 0.0319664
0.2 1024 -5.35 275.625 132 0.0323523
0.2 1024 -5.35 281.25 132 0.425741
0.2 1024 -5.35 286.875 132 0.0575569
0.2 1024 -5.35 292.5 143 0.0927918
0.2 1024 -5.35 298.125 143 0.539236
0.2 1024 -5.35 303.75 143 0.140169
0.2 1024 -5.35 309.375 143 0.686091
0.2 1024 -5.35 315 154 0.045226
0.2 1024 -5.35 320.625 154 0.569588
0.2 1024 -5.35 326.25 154 0.0144538
0.2 1024 -5.35 331.875 154 0.841214
0.2 1024 -5.35 337.5 165 0.0123156
0.2 1024 -5.35 343.125 165 0.75317
0.2 1024 -5.35 348.75 165 0.0111165
0.2 1024 -5.35 354.375 165 0.180729

==> files/time_vis/wdmerger_time_vis.txt <==
0.24 1024 -4 0 0 0.042794
0.24 1024 -4 5.625 0 0.0915486
0.24 1024 -4 11.25 0 0.835239
0.24 1024 -4 16.875 0 0.744423
0.24 1024 -4 22.5 11 1.17259
0.24 1024 -4 28.125 11 0.632537
0.24 1024 -4 33.75 11 1.03508
0.24 1024 -4 39.375 11 0.670915
0.24 1024 -4 45 22 0.942961
0.24 1024 -4 50.625 22 0.399301
0.24 1024 -4 56.25 22 0.532909
0.24 1024 -4 61.875 22 0.514648
0.24 1024 -4 67.5 33 0.500792
0.24 1024 -4 73.125 33 0.449362
0.24 1024 -4 78.75 33 0.511698
0.24 1024 -4 84.375 33 0.988664
0.24 1024 -4.45 90 44 0.225978
0.24 1024 -4.45 95.625 44 0.377293
0.24 1024 -4.45 101.25 44 0.0634962
0.24 1024 -4.45 106.875 44 0.911404
0.24 1024 -4.45 112.5 55 0.452526
0.24 1024 -4.45 118.125 55 0.834773
0.24 1024 -4.45 123.75 55 0.487995
0.24 1024 -4.45 129.375 55 0.717926
0.24 1024 -4.45 135 66 0.569639
0.24 1024 -4.45 140.625 66 0.421422
0.24 1024 -4.45 146.25 66 0.684388
0.24 1024 -4.45 151.875 66 0.570477
0.24 1024 -4.45 157.5 77 0.455529
0.24 1024 -4.45 163.125 77 0.198097
0.24 1024 -4.45 168.75 77 0.588682
0.24 1024 -4.45 174.375 77 0.0803933
0.24 1024 -4.9 180 88 0.420772
0.24 1024 -4.9 185.625 88 0.884112
0.24 1024 -4.9 191.25 88 0.00876976
0.24 1024 -4.9 196.875 88 0.736429
0.24 1024 -4.9 202.5 99 1.15873
0.24 1024 -4.9 208.125 99 0.0275926
0.24 1024 -4.9 213.75 99 0.85267
0.24 1024 -4.9 219.375 99 0.249686
0.24 1024 -4.9 225 110 0.329726
0.24 1024 -4.9 230.625 110 0.328155
0.24 1024 -4.9 236.25 110 0.0237638
0.24 1024 -4.9 241.875 110 0.740235
0.24 1024 -4.9 247.5 121 0.164949
0.24 1024 -4.9 253.125 121 1.39966
0.24 1024 -4.9 258.75 121 0.628816
0.24 1024 -4.9 264.375 121 0.0508396
0.24 1024 -5.35 270 132 0.0301885
0.24 1024 -5.35 275.625 132 0.78763
0.24 1024 -5.35 281.25 132 0.687525
0.24 1024 -5.35 286.875 132 0.148458
0.24 1024 -5.35 292.5 143 0.52156
0.24 1024 -5.35 298.125 143 0.516585
0.24 1024 -5.35 303.75 143 0.942851
0.24 1024 -5.35 309.375 143 0.422284
0.24 1024 -5.35 315 154 0.82346
0.24 1024 -5.35 320.625 154 0.248245
0.24 1024 -5.35 326.25 154 0.460043
0.24 1024 -5.35 331.875 154 0.293513
0.24 1024 -5.35 337.5 165 0.79976
0.24 1024 -5.35 343.125 165 0.658799
0.24 1024 -5.35 348.75 165 0.681853
0.24 1024 -5.35 354.375 165 0.398847


==> files/use_case_1/control_052_den_plt0000250.txt <==
sample_control,gt,target,entirePred,entireStep,entireMedian,entirePSNR,baselinePred,baselineStep,baselineMedian,baselinePSNR,pidPred,pidStep,pidMedian,pidPSNR
0,0.042717,0.025000,0.037689,2.085440,0.024430,50.3232,0.000000,1.000000,0.040927,50.6236,0.000000,1.000000,0.041599,51.4736
1,0.012863,0.025000,0.012565,0.389625,0.022437,70.1881,0.000000,1.000000,0.013003,61.5048,0.000000,1.671430,0.010812,63.6294
2,0.016258,0.025000,0.014962,0.487007,0.024395,61.7990,0.000000,1.000000,0.016815,56.9533,0.000000,0.717320,0.019458,57.6608
3,0.019695,0.025000,0.019831,0.701397,0.025162,69.7394,0.023582,0.908704,0.021103,70.0605,0.000000,0.555691,0.027652,69.4359
4,0.018731,0.025000,0.019831,0.701407,0.024655,47.3993,0.016574,0.557305,0.030588,51.1893,0.000000,0.617097,0.027381,51.1486
5,0.019894,0.025000,0.021330,0.782019,0.023020,47.9802,0.019000,0.665251,0.026238,52.5999,0.000000,0.678638,0.027085,51.3379
6,0.016516,0.025000,0.014460,0.467834,0.022982,70.2777,0.020042,0.713438,0.017676,66.6420,0.000000,0.737999,0.019083,66.6585
7,0.034172,0.025000,0.034548,1.770630,0.022158,60.4070,0.018130,0.624359,0.054058,63.1917,0.000000,0.558693,0.060069,61.7632
8,0.040955,0.025000,0.037630,2.075390,0.024854,55.6985,0.024438,0.965091,0.045909,55.6451,0.000000,1.360070,0.032920,56.7535
9,0.031009,0.025000,0.027684,1.189450,0.026358,49.1989,0.032750,1.554330,0.021462,49.2189,0.000000,1.795190,0.019727,50.7214
10,0.042888,0.025000,0.038888,2.185740,0.024495,54.5828,0.037398,2.035720,0.025372,54.3148,0.000000,1.410380,0.032543,55.4889
11,0.041545,0.025000,0.038889,2.185790,0.023532,56.8078,0.036982,1.981610,0.026520,57.0034,0.000000,1.843380,0.026988,57.3159
12,0.042258,0.025000,0.038935,2.189280,0.023719,56.7842,0.035100,1.821090,0.026881,57.5744,0.000000,1.994970,0.024913,58.1591
13,0.040859,0.025000,0.038944,2.189900,0.023103,55.2159,0.038308,2.141680,0.023685,55.2151,0.000000,1.983220,0.025976,55.8945
14,0.043242,0.025000,0.038942,2.189780,0.024960,56.6322,0.037755,2.096500,0.024248,56.7044,0.000000,2.065990,0.024465,56.5995
15,0.042614,0.025000,0.038922,2.188260,0.024278,54.8980,0.036885,1.973000,0.026446,54.6849,0.000000,2.016640,0.025139,55.5612
16,0.040551,0.025000,0.038988,2.193200,0.023557,56.8088,0.037310,2.020540,0.024610,56.7173,0.000000,2.032850,0.026544,56.7222
17,0.044096,0.025000,0.039054,2.198140,0.023875,55.8705,0.037455,2.045510,0.025132,56.4443,0.000000,2.164010,0.024652,56.1951
18,0.042971,0.025000,0.039060,2.198550,0.023249,54.8196,0.037800,2.101920,0.024688,52.5481,0.000000,2.128880,0.023086,55.6879
19,0.043197,0.025000,0.039063,2.198810,0.023505,52.5832,0.037236,2.007670,0.025652,51.6874,0.000000,1.960200,0.025933,53.5712
20,0.042150,0.025000,0.039024,2.195910,0.023512,57.4864,0.037729,2.092200,0.025140,57.7494,0.000000,2.038540,0.028564,58.3542
21,0.043592,0.025000,0.038820,2.180640,0.025441,47.0206,0.037825,2.103930,0.025354,51.1281,0.000000,2.335500,0.026364,50.5882
22,0.040839,0.025000,0.038758,2.175980,0.026029,61.7990,0.038169,2.130930,0.024011,56.9533,0.000000,2.468140,0.023054,57.6608
23,0.041526,0.025000,0.038759,2.176070,0.025419,52.7821,0.037653,2.079350,0.025955,54.8619,0.000000,2.270350,0.023186,57.6720
24,0.043170,0.025000,0.038753,2.175580,0.025670,47.3993,0.038037,2.120630,0.025122,51.1893,0.000000,2.100120,0.023158,51.1486
25,0.041172,0.025000,0.038780,2.177600,0.023758,47.9802,0.037991,2.117040,0.024480,52.5999,0.000000,1.939800,0.025934,51.3379
26,0.041785,0.025000,0.038852,2.183040,0.023923,63.5490,0.038172,2.131120,0.024910,56.0164,0.000000,2.017430,0.023950,57.9109
27,0.042036,0.025000,0.038856,2.183360,0.024556,47.6456,0.037819,2.103470,0.026460,49.2081,0.000000,1.927380,0.025789,54.1333
28,0.040025,0.025000,0.038926,2.188600,0.023849,56.5157,0.038421,2.150370,0.024162,56.1487,0.000000,1.993450,0.024806,57.5070
29,0.040062,0.025000,0.038976,2.192300,0.024829,55.5737,0.038399,2.148630,0.024482,54.9163,0.000000,1.973010,0.024246,54.2859
30,0.041316,0.025000,0.038980,2.192600,0.024164,55.8484,0.038255,2.137550,0.024762,55.8307,0.000000,1.908250,0.026259,56.9396
31,0.040719,0.025000,0.038968,2.191740,0.024326,70.1881,0.037542,2.060400,0.024341,61.5048,0.000000,2.009790,0.024291,63.6294
32,0.041131,0.025000,0.038933,2.189090,0.024673,56.1329,0.037349,2.027180,0.026225,55.8551,0.000000,1.947620,0.024469,56.5885
33,0.040103,0.025000,0.038907,2.187190,0.024334,56.2061,0.037874,2.107800,0.024310,56.4309,0.000000,1.901080,0.025353,56.8120
34,0.042128,0.025000,0.038922,2.188290,0.024159,57.0952,0.037520,2.056570,0.025305,54.9719,0.000000,1.933020,0.025537,54.1160
35,0.041508,0.025000,0.038933,2.189090,0.025030,53.4353,0.037995,2.117310,0.025882,53.0934,0.000000,1.979720,0.025133,54.9738
36,0.042323,0.025000,0.038941,2.189660,0.024733,70.2777,0.038047,2.121420,0.024779,66.6420,0.000000,1.995260,0.024714,66.6585
37,0.041853,0.025000,0.038970,2.191860,0.025428,72.1002,0.038342,2.144260,0.023855,71.0788,0.000000,1.967330,0.025395,72.3701
38,0.043796,0.025000,0.039021,2.195650,0.023844,55.6985,0.037878,2.108080,0.026456,55.6451,0.000000,2.003560,0.024792,56.7535
39,0.042266,0.025000,0.039092,2.201510,0.023344,51.1117,0.038127,2.127630,0.024352,57.8865,0.000000,1.981850,0.024936,57.7133
40,0.040757,0.025000,0.039194,2.213860,0.023043,50.4708,0.037936,2.112670,0.024237,53.1626,0.000000,1.971770,0.024569,51.8778
41,0.042274,0.025000,0.039264,2.222230,0.023571,55.8781,0.038000,2.117700,0.025356,55.7330,0.000000,1.932600,0.025101,56.1992
42,0.042298,0.025000,0.039329,2.229940,0.023680,54.9240,0.037486,2.050760,0.026191,56.1094,0.000000,1.945430,0.024050,55.7148
43,0.043532,0.025000,0.039371,2.234940,0.025051,53.6088,0.038197,2.133080,0.025281,53.0087,0.000000,1.866120,0.026102,53.1679
44,0.043438,0.025000,0.039376,2.235570,0.024646,53.5049,0.038813,2.180140,0.025713,52.8915,0.000000,1.953710,0.025737,53.1640
45,0.044080,0.025000,0.039218,2.216670,0.026717,58.1915,0.039273,2.223260,0.024986,58.3081,0.000000,2.016480,0.025104,58.4626
46,0.032660,0.025000,0.034620,1.777770,0.024007,50.8965,0.039266,2.222410,0.020422,50.4810,0.000000,2.029870,0.021609,52.0104
47,0.033004,0.025000,0.034613,1.777100,0.023093,50.9058,0.037082,1.990360,0.020995,49.9214,0.000000,1.748210,0.021430,51.0761
48,0.012340,0.025000,0.013294,0.417708,0.029726,50.5837,0.034155,1.731360,0.007654,49.4543,0.000000,1.492500,0.008237,50.7934
49,0.044427,0.025000,0.032588,1.539010,0.033755,57.1850,0.024558,0.972680,0.050641,58.3256,0.000000,0.480411,0.085373,58.4616
50,0.045444,0.025000,0.044421,2.978380,0.021072,50.0516,0.030448,1.375800,0.037483,54.1915,0.000000,1.668040,0.030853,52.8392
51,0.037372,0.025000,0.035285,1.836330,0.024477,58.3692,0.035285,1.836370,0.023371,58.3685,0.000000,2.059850,0.020145,57.8720
52,0.037461,0.025000,0.035284,1.836270,0.024229,58.1148,0.042794,2.699770,0.019658,55.9120,0.000000,1.653480,0.024626,58.7556
53,0.045700,0.025000,0.041969,2.630330,0.023296,51.0420,0.037429,2.040980,0.027058,52.1924,0.000000,1.624090,0.029692,53.8136
54,0.046097,0.025000,0.039659,2.269070,0.027067,51.6045,0.035715,1.871210,0.031302,50.6005,0.000000,1.935730,0.028193,51.3395
55,0.046294,0.025000,0.039652,2.268190,0.026990,53.7822,0.039626,2.265200,0.028116,53.9048,0.000000,2.188750,0.026060,53.9815
56,0.047933,0.025000,0.039885,2.295470,0.027407,51.3392,0.043265,2.843940,0.023300,50.8087,0.000000,2.286700,0.025483,51.9233
57,0.048734,0.025000,0.040937,2.454720,0.027998,51.2599,0.043203,2.835850,0.023658,51.2655,0.000000,2.335960,0.025356,52.0039
58,0.050109,0.025000,0.041278,2.523550,0.026634,52.7739,0.041924,2.626470,0.027082,52.3527,0.000000,2.374350,0.026892,52.5610
59,0.050073,0.025000,0.041510,2.575700,0.025591,51.2705,0.042208,2.650650,0.025079,51.1853,0.000000,2.559780,0.023664,51.8070
60,0.048713,0.025000,0.042133,2.644350,0.025889,51.9582,0.042880,2.763490,0.024804,51.9792,0.000000,2.417690,0.026793,52.4127
61,0.050614,0.025000,0.042405,2.667330,0.024502,52.2175,0.043433,2.865600,0.026166,51.6622,0.000000,2.596690,0.025645,52.4348
62,0.049672,0.025000,0.042681,2.690390,0.024690,51.9060,0.043448,2.867430,0.023628,51.4185,0.000000,2.668760,0.024217,51.9393
63,0.049210,0.025000,0.042969,2.805380,0.025555,51.6335,0.043022,2.812330,0.024342,51.4259,0.000000,2.579890,0.024482,51.7437
64,0.050532,0.025000,0.043255,2.842600,0.025389,52.5922,0.042804,2.704980,0.024865,50.9789,0.000000,2.521280,0.025660,51.2549
65,0.051600,0.025000,0.043813,2.912190,0.025429,51.5224,0.041842,2.619370,0.026608,52.2465,0.000000,2.593100,0.025843,52.1766
66,0.050830,0.025000,0.044085,2.941990,0.026742,52.5349,0.042999,2.809280,0.025570,49.9926,0.000000,2.685800,0.025020,50.8931
67,0.051620,0.025000,0.044481,2.984840,0.026511,51.5538,0.043695,2.898930,0.025570,51.3332,0.000000,2.692920,0.025310,51.5361
68,0.054012,0.025000,0.044738,3.044530,0.024366,52.9321,0.044401,2.976260,0.023745,49.6506,0.000000,2.731450,0.024244,50.6497
69,0.051930,0.025000,0.044996,3.112930,0.025967,52.8417,0.043615,2.888760,0.024858,50.5626,0.000000,2.643610,0.026724,50.7719
70,0.051979,0.025000,0.045125,3.127430,0.024924,51.0355,0.043410,2.862640,0.025636,49.5170,0.000000,2.831570,0.025386,51.0733
71,0.052941,0.025000,0.045250,3.141500,0.025036,50.8817,0.043351,2.855050,0.026014,51.2390,0.000000,2.880270,0.024629,50.9577
72,0.055146,0.025000,0.045379,3.155800,0.025061,50.8903,0.044330,2.968570,0.025288,51.0611,0.000000,2.832470,0.024731,51.3053
73,0.056399,0.025000,0.045639,3.184460,0.024194,45.9336,0.044821,3.076720,0.025497,49.9525,0.000000,2.796890,0.025686,49.6101
74,0.054087,0.025000,0.045769,3.198700,0.023969,50.5666,0.045221,3.138170,0.024730,50.7002,0.000000,2.878900,0.025162,50.9441
75,0.054138,0.025000,0.045898,3.217390,0.024404,50.6912,0.045095,3.124100,0.024535,50.4143,0.000000,2.902520,0.024783,50.7091
76,0.054191,0.025000,0.046026,3.236380,0.024492,47.0113,0.044901,3.102140,0.024247,49.4779,0.000000,2.872240,0.025708,50.5124
77,0.052032,0.025000,0.046154,3.255120,0.024980,50.5913,0.044179,2.952230,0.025939,51.0620,0.000000,2.958820,0.025298,51.1237
78,0.057564,0.025000,0.046545,3.314540,0.023991,50.0328,0.044548,2.991950,0.026385,50.9513,0.000000,2.999130,0.024634,51.3475
79,0.053626,0.025000,0.046810,3.360280,0.023917,49.9677,0.045467,3.165560,0.024124,50.4599,0.000000,2.950070,0.023978,50.7499
80,0.054860,0.025000,0.047058,3.403840,0.024082,50.3232,0.045576,3.177550,0.026401,50.6236,0.000000,2.824100,0.026455,51.4736
81,0.059466,0.025000,0.047303,3.467370,0.024926,49.8724,0.046340,3.282370,0.025511,50.2385,0.000000,2.993940,0.025227,51.3365
82,0.056931,0.025000,0.047428,3.499550,0.024383,53.2244,0.046430,3.295520,0.024813,53.9373,0.000000,3.026110,0.024130,53.8867
83,0.056142,0.025000,0.047552,3.520040,0.023964,49.7960,0.047167,3.432130,0.024268,49.9106,0.000000,2.915420,0.024969,50.6939
84,0.055287,0.025000,0.047801,3.560580,0.023042,49.5525,0.046385,3.288930,0.025458,49.8697,0.000000,2.906940,0.026170,50.6617
85,0.056592,0.025000,0.047926,3.580760,0.024108,49.4040,0.046368,3.286420,0.025469,49.8883,0.000000,3.048490,0.025228,50.3392
86,0.054864,0.025000,0.047552,3.520040,0.024429,49.7960,0.046752,3.350320,0.024919,49.8291,0.000000,3.081300,0.024135,50.4611
87,0.054370,0.025000,0.047428,3.499550,0.024609,50.0685,0.047024,3.396730,0.024494,50.1275,0.000000,2.969320,0.025957,50.9150
88,0.056120,0.025000,0.047303,3.467370,0.023961,49.8724,0.046637,3.330370,0.025629,50.0972,0.000000,3.088330,0.023863,50.4970
89,0.056018,0.025000,0.047254,3.454740,0.024198,50.3373,0.046827,3.363200,0.025801,50.3658,0.000000,2.942560,0.026181,50.9729
90,0.055058,0.025000,0.047163,3.431310,0.024520,50.9568,0.047403,3.493200,0.024885,50.7959,0.000000,3.086880,0.024454,51.6246
91,0.057468,0.025000,0.047938,3.582730,0.024632,50.6342,0.047774,3.556220,0.023383,50.5459,0.000000,3.014380,0.025088,51.7505
92,0.059487,0.025000,0.048320,3.649350,0.023843,50.3989,0.046732,3.346870,0.023472,51.1931,0.000000,3.029970,0.025128,51.5393
93,0.062499,0.025000,0.048443,3.671390,0.023850,50.6991,0.045249,3.141290,0.028198,51.6868,0.000000,3.050570,0.023959,51.5867
94,0.056486,0.025000,0.044777,3.059560,0.025303,56.2046,0.046533,3.312390,0.023949,55.8660,0.000000,2.918090,0.024512,56.3046
95,0.060605,0.025000,0.047188,3.437730,0.024579,52.7087,0.046497,3.306160,0.023942,53.1974,0.000000,2.856040,0.026485,53.9537
96,0.058664,0.025000,0.047383,3.488060,0.023245,51.9599,0.046714,3.343790,0.025612,52.2338,0.000000,3.031210,0.024021,52.8051
97,0.060286,0.025000,0.048049,3.600570,0.022586,50.9347,0.045655,3.186200,0.025382,51.6226,0.000000,2.907250,0.025335,52.2285
98,0.048203,0.025000,0.044504,2.987250,0.021694,49.5886,0.046247,3.268750,0.020837,48.7837,0.000000,2.951220,0.019997,49.4601
99,0.049536,0.025000,0.044456,2.982170,0.021106,49.1989,0.044252,2.960190,0.021515,49.2189,0.000000,2.353600,0.024244,50.7214
100,0.047512,0.025000,0.044251,2.960040,0.021406,49.5195,0.040994,2.465770,0.028327,50.7982,0.000000,2.277650,0.024525,51.3687
101,0.047197,0.025000,0.044086,2.942150,0.021625,49.4427,0.041027,2.471970,0.025190,50.5371,0.000000,2.229240,0.025402,51.5349
102,0.046121,0.025000,0.043982,2.930740,0.021923,49.0393,0.041957,2.629290,0.023026,50.1162,0.000000,2.270230,0.025240,51.0314
103,0.046382,0.025000,0.043854,2.916640,0.023638,49.3580,0.042144,2.645240,0.024159,50.1942,0.000000,2.297040,0.025983,50.8072
104,0.047595,0.025000,0.043845,2.915640,0.022011,49.2525,0.040236,2.343210,0.026424,50.8475,0.000000,2.392720,0.023903,50.7810
105,0.046676,0.025000,0.045195,3.135290,0.022555,48.7941,0.040633,2.397250,0.036015,50.9893,0.000000,2.282370,0.025111,51.0483
106,0.047848,0.025000,0.042197,2.649770,0.024698,54.7159,0.047263,3.457170,0.025353,52.9540,0.000000,2.297400,0.025522,55.4368
107,0.048247,0.025000,0.042179,2.648230,0.026258,55.0343,0.049665,3.908720,0.021720,52.4876,0.000000,2.350590,0.025315,55.5973
108,0.049625,0.025000,0.042908,2.784970,0.023174,54.8005,0.049872,3.950770,0.024109,52.5659,0.000000,2.385290,0.024022,55.6582
109,0.048870,0.025000,0.043946,2.926770,0.024810,54.8678,0.046391,3.289810,0.023347,54.0040,0.000000,2.286610,0.027620,55.8195
110,0.049745,0.025000,0.043863,2.917700,0.024851,54.5828,0.044855,3.089950,0.024023,54.3148,0.000000,2.532220,0.024646,55.4889
111,0.051061,0.025000,0.043360,2.856230,0.024814,54.7657,0.044840,3.084050,0.022489,54.2740,0.000000,2.491460,0.024168,55.4425
112,0.049798,0.025000,0.043050,2.816080,0.023915,54.9074,0.042254,2.654620,0.026570,55.1232,0.000000,2.403290,0.024893,55.8979
113,0.050060,0.025000,0.042774,2.698100,0.025125,55.2159,0.042782,2.698750,0.023559,55.2151,0.000000,2.388090,0.024510,55.8945
114,0.049383,0.025000,0.042709,2.692660,0.025520,55.2784,0.041853,2.620360,0.026268,55.5781,0.000000,2.336100,0.025440,56.3590
115,0.050036,0.025000,0.042742,2.695430,0.022083,54.8980,0.043067,2.818190,0.028759,54.6849,0.000000,2.382310,0.024755,55.5612
116,0.046150,0.025000,0.042783,2.698830,0.026025,54.8756,0.044612,2.998790,0.028869,55.2898,0.000000,2.353950,0.025050,56.0169
117,0.048209,0.025000,0.042789,2.699300,0.024326,55.2150,0.048345,3.653840,0.024788,53.1505,0.000000,2.363670,0.023944,55.9549
118,0.048592,0.025000,0.042796,2.699880,0.023644,54.8196,0.049664,3.908620,0.018680,52.5481,0.000000,2.258410,0.025020,55.6879
119,0.044743,0.025000,0.042900,2.778550,0.021870,52.5832,0.045519,3.171330,0.020488,51.6874,0.000000,2.265160,0.023397,53.5712
120,0.052673,0.025000,0.041235,2.513860,0.025114,57.4864,0.040782,2.425040,0.026495,57.7494,0.000000,2.114300,0.028113,58.3542
121,0.055908,0.025000,0.050428,4.090920,0.021297,47.0206,0.039211,2.215850,0.033133,51.1281,0.000000,2.383680,0.028218,50.5882
122,0.027235,0.025000,0.028525,1.247270,0.024030,61.7990,0.044164,2.950550,0.012333,56.9533,0.000000,2.696510,0.012319,57.6608
123,0.050994,0.025000,0.044677,3.020970,0.023204,52.7821,0.038991,2.193450,0.027335,54.8619,0.000000,1.319000,0.041078,57.6720
124,0.057274,0.025000,0.049720,3.920050,0.020613,47.3993,0.038795,2.178790,0.033676,51.1893,0.000000,2.177440,0.031958,51.1486
125,0.061196,0.025000,0.052708,4.673490,0.019612,47.9802,0.038893,2.186090,0.033152,52.5999,0.000000,2.789640,0.024810,51.3379
126,0.010162,0.025000,0.009909,0.295713,0.010582,63.5490,0.048822,3.794280,0.012081,56.0164,0.000000,2.764000,0.010216,57.9109
127,0.053564,0.025000,0.047395,3.491210,0.021588,47.6456,0.042476,2.673250,0.029865,49.2081,0.000000,1.118640,0.049647,54.1333
128,0.055143,0.025000,0.046670,3.336210,0.022635,47.7504,0.041970,2.630370,0.026524,49.4705,0.000000,2.234840,0.029212,50.3755
129,0.054990,0.025000,0.039015,2.195220,0.032346,55.5737,0.039621,2.264570,0.030636,54.9163,0.000000,2.615550,0.026322,54.2859
130,0.057492,0.025000,0.052206,4.576370,0.021087,47.3190,0.047941,3.583170,0.022873,48.9912,0.000000,2.758970,0.025353,50.8927
131,0.020754,0.025000,0.022397,0.841757,0.026950,70.1881,0.045648,3.185420,0.013514,61.5048,0.000000,2.802890,0.014140,63.6294
132,0.049286,0.025000,0.044148,2.948850,0.023068,53.4623,0.039030,2.196320,0.028274,55.9711,0.000000,1.575980,0.035051,56.7325
133,0.052399,0.025000,0.045381,3.156050,0.022152,55.2654,0.037560,2.063350,0.030856,57.8361,0.000000,2.217520,0.029262,57.0511
134,0.035638,0.025000,0.032331,1.514410,0.026557,57.0952,0.038391,2.148080,0.020225,54.9719,0.000000,2.601240,0.016661,54.1160
135,0.047071,0.025000,0.040724,2.413790,0.028719,53.4353,0.040519,2.381940,0.024577,53.0934,0.000000,1.725610,0.029322,54.9738
136,0.020597,0.025000,0.020075,0.715354,0.024576,70.2777,0.039084,2.200490,0.015250,66.6420,0.000000,2.029850,0.014872,66.6585
137,0.016012,0.025000,0.014784,0.480371,0.028252,72.1002,0.031578,1.457100,0.014769,71.0788,0.000000,1.198930,0.016048,72.3701
138,0.018981,0.025000,0.015592,0.513114,0.024908,70.8405,0.027443,1.168230,0.019656,71.2520,0.000000,0.762058,0.020653,72.0604
139,0.055238,0.025000,0.048160,3.620720,0.025104,51.1117,0.021358,0.783418,0.075265,57.8865,0.000000,0.623709,0.089217,57.7133
140,0.046128,0.025000,0.043440,2.866450,0.020367,50.4708,0.034844,1.799690,0.031768,53.1626,0.000000,2.256080,0.025565,51.8778
141,0.056832,0.025000,0.044095,2.943130,0.026884,52.9133,0.043384,2.859320,0.026930,53.3660,0.000000,2.305870,0.030766,54.1953
142,0.056007,0.025000,0.044024,2.935320,0.026586,53.1465,0.051770,4.485360,0.019277,50.4245,0.000000,2.844960,0.024099,53.4469
143,0.058479,0.025000,0.042543,2.678870,0.030417,53.6088,0.043643,2.892340,0.026208,53.0087,0.000000,2.737620,0.025943,53.1679
144,0.055823,0.025000,0.042088,2.640500,0.028368,53.5049,0.044135,2.947440,0.027218,52.8915,0.000000,2.846170,0.025918,53.1640
145,0.058041,0.025000,0.043794,2.910030,0.028216,52.9644,0.044574,2.994750,0.029943,53.1498,0.000000,2.955920,0.026330,52.7975
146,0.065719,0.025000,0.048061,3.602790,0.026406,50.8965,0.049063,3.829320,0.025705,50.4810,0.000000,3.118660,0.027650,52.0104
147,0.065579,0.025000,0.048250,3.636790,0.026090,50.9058,0.050628,4.169870,0.025086,49.9214,0.000000,3.455150,0.025564,51.0761
148,0.063492,0.025000,0.048279,3.642050,0.027498,50.5837,0.051546,4.396360,0.023171,49.4543,0.000000,3.538080,0.024452,50.7934
149,0.062651,0.025000,0.048306,3.646850,0.027252,50.8744,0.049675,3.910800,0.026300,50.3673,0.000000,3.455380,0.025953,51.2560
150,0.065982,0.025000,0.048313,3.648170,0.026312,50.8169,0.050279,4.047460,0.024672,50.0653,0.000000,3.592380,0.025777,50.8514
151,0.067007,0.025000,0.047196,3.439730,0.026872,51.5501,0.049884,3.953260,0.025790,50.4667,0.000000,3.709290,0.024469,50.9133
152,0.060712,0.025000,0.046522,3.310560,0.027451,51.6958,0.051112,4.274530,0.024358,50.0435,0.000000,3.625320,0.024142,51.0314
153,0.059369,0.025000,0.046352,3.284180,0.026756,51.7836,0.050293,4.051590,0.023567,50.3282,0.000000,3.495650,0.024369,51.3308
154,0.059964,0.025000,0.046417,3.293560,0.028185,51.6045,0.049557,3.891820,0.026710,50.6005,0.000000,3.402270,0.025266,51.3395
155,0.062854,0.025000,0.046945,3.383300,0.027223,51.6656,0.050052,3.987220,0.023575,50.5555,0.000000,3.443540,0.023436,51.4027
156,0.062205,0.025000,0.047709,3.545680,0.025035,51.3392,0.049186,3.844930,0.022844,50.8087,0.000000,3.222550,0.025163,51.9233
157,0.062200,0.025000,0.047778,3.556910,0.024821,51.2599,0.048363,3.657170,0.024672,51.2655,0.000000,3.248520,0.025235,52.0039
158,0.060949,0.025000,0.047803,3.560890,0.026338,51.3511,0.046624,3.328180,0.027529,51.9222,0.000000,3.284080,0.024917,51.9962
159,0.058405,0.025000,0.047669,3.539150,0.024941,51.2705,0.048004,3.593380,0.026075,51.1853,0.000000,3.268170,0.024177,51.8070
160,0.061056,0.025000,0.047411,3.495160,0.025897,51.6350,0.049712,3.918410,0.023238,50.7959,0.000000,3.155210,0.025043,52.2488
161,0.062516,0.025000,0.045665,3.187330,0.026696,52.0561,0.049205,3.847410,0.025388,50.8578,0.000000,3.165590,0.025367,52.1736
162,0.059928,0.025000,0.044907,3.102850,0.029434,52.0164,0.048748,3.762440,0.024893,50.7907,0.000000,3.217140,0.025577,51.7530
163,0.062169,0.025000,0.044329,2.968460,0.028825,52.1691,0.048239,3.634950,0.024704,50.9109,0.000000,3.296600,0.027779,51.4534
164,0.062556,0.025000,0.043691,2.898440,0.030353,52.5922,0.048726,3.752820,0.026273,50.9789,0.000000,3.669130,0.023453,51.2549
165,0.062964,0.025000,0.042407,2.667520,0.032279,53.1790,0.049138,3.838900,0.026845,50.6505,0.000000,3.436700,0.025885,51.3823
166,0.061754,0.025000,0.041723,2.609090,0.033011,52.5349,0.050547,4.136140,0.024238,49.9926,0.000000,3.563570,0.025570,50.8931
167,0.060112,0.025000,0.041685,2.605730,0.032939,52.5632,0.050993,4.252970,0.026275,49.9153,0.000000,3.650020,0.026229,50.7209
168,0.065112,0.025000,0.041655,2.603160,0.034291,52.9321,0.051788,4.492590,0.023208,49.6506,0.000000,3.834890,0.025452,50.6497
169,0.061308,0.025000,0.043068,2.818300,0.030277,52.8417,0.050225,4.031820,0.026937,50.5626,0.000000,3.909250,0.023860,50.7719
170,0.060329,0.025000,0.048705,3.743740,0.023701,51.0355,0.051929,4.523450,0.021195,49.5170,0.000000,3.725590,0.022124,51.0733
171,0.064096,0.025000,0.054235,5.048740,0.023207,49.2074,0.048739,3.758460,0.027295,51.2364,0.000000,3.291040,0.028425,52.1054
172,0.068050,0.025000,0.060010,6.905870,0.019370,46.9078,0.050452,4.097730,0.027265,50.6987,0.000000,3.747970,0.028726,51.3063
173,0.071673,0.025000,0.061278,7.311120,0.018526,45.9336,0.050753,4.209450,0.028101,49.9525,0.000000,4.312670,0.022857,49.6101
174,0.067839,0.025000,0.061275,7.310430,0.017276,45.9901,0.055095,5.290120,0.024090,48.4171,0.000000,3.937450,0.025640,50.3471
175,0.068103,0.025000,0.061275,7.310300,0.017637,45.9448,0.055053,5.284780,0.022767,48.2684,0.000000,4.043220,0.025278,49.7953
176,0.068244,0.025000,0.059591,6.655530,0.018249,47.0113,0.053424,4.824640,0.023545,49.4779,0.000000,4.093300,0.024138,50.5124
177,0.061817,0.025000,0.056135,5.534830,0.019489,48.6887,0.051180,4.286610,0.022374,50.5679,0.000000,3.946800,0.022667,51.0047
178,0.059232,0.025000,0.052582,4.649030,0.020368,50.3501,0.048752,3.763840,0.025887,51.8398,0.000000,3.572630,0.022978,51.9251
179,0.063186,0.025000,0.050402,4.083280,0.020298,51.2874,0.048867,3.804030,0.022254,51.8216,0.000000,3.278160,0.022637,52.6989
180,0.054600,0.025000,0.048448,3.672320,0.021447,52.1903,0.046595,3.323140,0.023270,52.7051,0.000000,2.962520,0.025328,53.5634
181,0.055738,0.025000,0.048144,3.617830,0.025862,52.3834,0.045784,3.200390,0.024237,53.4135,0.000000,3.006240,0.024236,53.8671
182,0.055178,0.025000,0.046409,3.292420,0.024315,53.2244,0.043752,2.905400,0.026722,53.9373,0.000000,2.909110,0.023032,53.8867
183,0.052675,0.025000,0.044707,3.032600,0.024104,53.4005,0.044841,3.084460,0.025054,53.5512,0.000000,2.674370,0.025271,54.1718

==> files/use_case_1/control_052_den_plt0000250_new.txt <==
sample_control,gt,target,entirePred,entireStep,entireMedian,entirePSNR,baselinePred,baselineStep,baselineMedian,baselinePSNR,pidPred,pidStep,pidMedian,pidPSNR
0,0.041519,0.025000,0.037689,2.085440,0.022910,50.3232,0.000000,1.000000,0.042146,50.5846,0.000000,1.000000,0.041914,51.0231
1,0.013565,0.025000,0.012565,0.389625,0.018343,70.1881,0.000000,1.000000,0.012783,62.6211,0.000000,1.684190,0.011656,64.1425
2,0.016453,0.025000,0.014962,0.487007,0.023306,61.7990,0.000000,1.000000,0.015928,57.8414,0.000000,0.780089,0.018905,57.1482
3,0.019038,0.025000,0.019831,0.701397,0.025803,69.7394,0.023619,0.911258,0.019853,69.8924,0.000000,0.586989,0.028054,69.3153
4,0.017582,0.025000,0.019831,0.701407,0.023809,47.3993,0.015823,0.523987,0.030627,51.7408,0.000000,0.661290,0.025482,51.1644
5,0.020553,0.025000,0.021330,0.782019,0.022372,47.9802,0.018023,0.619057,0.027945,53.0993,0.000000,0.675933,0.024617,51.5737
6,0.015681,0.025000,0.014460,0.467834,0.021864,70.2777,0.019429,0.684078,0.018407,66.9734,0.000000,0.663470,0.020284,66.0320
7,0.034461,0.025000,0.034548,1.770630,0.021455,60.4070,0.017945,0.615160,0.052120,62.5834,0.000000,0.534206,0.060188,63.3376
8,0.041087,0.025000,0.037630,2.075390,0.024455,55.6985,0.023955,0.933748,0.043289,56.0072,0.000000,1.303720,0.035282,56.5784
9,0.030344,0.025000,0.027684,1.189450,0.027127,49.1989,0.031065,1.419410,0.024417,50.1068,0.000000,1.845030,0.020189,50.8977
10,0.042212,0.025000,0.038888,2.185740,0.023461,54.5828,0.036410,1.930460,0.025148,55.4708,0.000000,1.484320,0.030614,55.7293
11,0.041980,0.025000,0.038889,2.185790,0.023190,56.8078,0.036149,1.906480,0.025206,57.5079,0.000000,1.824440,0.025927,57.6773
12,0.040574,0.025000,0.038935,2.189280,0.023672,56.7842,0.034471,1.763030,0.026810,57.3756,0.000000,1.896930,0.025997,57.8621
13,0.042663,0.025000,0.038944,2.189900,0.024324,55.2159,0.036680,1.954770,0.024346,55.4921,0.000000,1.977920,0.025663,56.1483
14,0.043398,0.025000,0.038942,2.189780,0.023893,56.6322,0.036378,1.927480,0.024838,57.1327,0.000000,2.035530,0.023629,56.9428
15,0.043709,0.025000,0.038922,2.188260,0.024021,54.8980,0.036276,1.918230,0.025455,54.8735,0.000000,1.918390,0.024930,55.5338
16,0.042039,0.025000,0.038988,2.193200,0.022313,56.8088,0.036266,1.917280,0.026445,56.6941,0.000000,1.908150,0.026311,56.9990
17,0.041006,0.025000,0.039054,2.198140,0.022939,55.8705,0.037147,1.996050,0.025307,57.1890,0.000000,2.013700,0.025121,56.2818
18,0.042864,0.025000,0.039060,2.198550,0.023748,54.8196,0.037634,2.076010,0.024167,55.6307,0.000000,2.028350,0.024037,55.9864
19,0.041126,0.025000,0.039063,2.198810,0.023688,52.5832,0.037448,2.044330,0.025405,53.9613,0.000000,1.944860,0.024564,53.9027
20,0.041162,0.025000,0.039024,2.195910,0.023404,57.4864,0.037346,2.026690,0.025933,58.4037,0.000000,1.905840,0.024912,58.7167
21,0.044193,0.025000,0.038820,2.180640,0.024050,47.0206,0.037725,2.091430,0.024352,50.3241,0.000000,1.894130,0.026140,50.6045
22,0.041691,0.025000,0.038758,2.175980,0.023594,61.7990,0.037847,2.105650,0.024748,57.8414,0.000000,1.985920,0.024091,57.1482
23,0.042536,0.025000,0.038759,2.176070,0.023905,52.7821,0.037650,2.078810,0.024202,55.2617,0.000000,1.908420,0.025718,57.1940
24,0.041945,0.025000,0.038753,2.175580,0.023888,47.3993,0.036887,1.973180,0.025060,51.7408,0.000000,1.968460,0.024326,51.1644
25,0.041697,0.025000,0.038780,2.177600,0.022981,47.9802,0.036963,1.979920,0.025603,53.0993,0.000000,1.910220,0.025464,51.5737
26,0.039585,0.025000,0.038852,2.183040,0.022721,63.5490,0.037093,1.991330,0.024739,56.3108,0.000000,1.950780,0.024534,57.9478
27,0.040500,0.025000,0.038856,2.183360,0.023736,47.6456,0.037179,1.998820,0.025211,50.0414,0.000000,1.909290,0.025338,53.1719
28,0.043513,0.025000,0.038926,2.188600,0.023839,56.5157,0.037351,2.027520,0.025402,56.5289,0.000000,1.940190,0.025640,56.8738
29,0.039112,0.025000,0.038976,2.192300,0.023433,55.5737,0.037383,2.033070,0.024399,55.2584,0.000000,1.995080,0.024599,54.3580
30,0.040475,0.025000,0.038980,2.192600,0.023071,55.8484,0.037309,2.020290,0.024589,56.3513,0.000000,1.957950,0.024690,56.6734
31,0.039130,0.025000,0.038968,2.191740,0.022667,70.1881,0.037044,1.987010,0.024089,62.6211,0.000000,1.928560,0.025273,64.1425
32,0.040870,0.025000,0.038933,2.189090,0.023997,56.1329,0.036291,1.919550,0.024810,56.1626,0.000000,1.954690,0.024821,56.2219
33,0.040776,0.025000,0.038907,2.187190,0.023850,56.2061,0.036135,1.905210,0.026775,56.7735,0.000000,1.935680,0.024623,56.6199
34,0.041187,0.025000,0.038922,2.188290,0.023824,57.0952,0.036803,1.965750,0.025387,55.7308,0.000000,1.901370,0.025807,54.7275
35,0.041410,0.025000,0.038933,2.189090,0.024088,53.4353,0.037363,2.029590,0.024485,53.6804,0.000000,1.968020,0.024266,55.1629
36,0.040330,0.025000,0.038941,2.189660,0.023699,70.2777,0.037555,2.062600,0.024560,66.9734,0.000000,1.905010,0.025832,66.0320
37,0.043580,0.025000,0.038970,2.191860,0.024174,72.1002,0.036953,1.979030,0.025169,71.4824,0.000000,1.973700,0.026108,74.8085
38,0.043053,0.025000,0.039021,2.195650,0.022758,55.6985,0.036896,1.974030,0.024885,56.0072,0.000000,2.066520,0.024686,56.5784
39,0.041208,0.025000,0.039092,2.201510,0.023339,51.1117,0.036941,1.977990,0.024380,56.8827,0.000000,2.035520,0.024081,57.3016
40,0.040375,0.025000,0.039194,2.213860,0.022295,50.4708,0.036652,1.952250,0.024534,53.7555,0.000000,1.955390,0.025395,52.2892
41,0.042649,0.025000,0.039264,2.222230,0.022721,55.8781,0.036241,1.914930,0.025592,55.9619,0.000000,1.991370,0.023738,55.9615
42,0.040659,0.025000,0.039329,2.229940,0.022902,54.9240,0.036364,1.926240,0.024613,55.7781,0.000000,1.885410,0.025346,56.0394
43,0.043735,0.025000,0.039371,2.234940,0.023382,53.6088,0.036289,1.919410,0.025697,53.3459,0.000000,1.916540,0.025068,53.5713
44,0.043304,0.025000,0.039376,2.235570,0.023421,53.5049,0.036734,1.959570,0.025786,53.0262,0.000000,1.926710,0.026680,53.3921
45,0.043747,0.025000,0.039218,2.216670,0.023675,58.1915,0.036997,1.982940,0.027053,58.7600,0.000000,2.061830,0.025436,58.2514
46,0.030942,0.025000,0.034620,1.777770,0.022638,50.8965,0.038409,2.149410,0.019436,51.7133,0.000000,2.102780,0.019176,51.9948
47,0.030257,0.025000,0.034613,1.777100,0.021877,50.9058,0.035929,1.888200,0.020167,51.1473,0.000000,1.605600,0.022531,51.6493
48,0.012086,0.025000,0.013294,0.417708,0.030861,50.5837,0.032960,1.573910,0.008409,50.1742,0.000000,1.441630,0.009124,51.3738
49,0.046970,0.025000,0.032588,1.539010,0.034263,57.1850,0.023310,0.892334,0.050121,58.6292,0.000000,0.515026,0.078871,58.8250
50,0.045300,0.025000,0.044421,2.978380,0.022462,50.0516,0.028934,1.273010,0.039150,54.1705,0.000000,1.649780,0.031564,53.2263
51,0.035859,0.025000,0.035285,1.836330,0.023825,58.3692,0.034377,1.753610,0.023480,58.7789,0.000000,2.085180,0.021100,58.0807
52,0.035982,0.025000,0.035284,1.836270,0.022278,58.1148,0.041444,2.560880,0.017918,56.1597,0.000000,1.754020,0.023251,58.2510
53,0.042611,0.025000,0.041969,2.630330,0.022449,51.0420,0.035767,1.875360,0.028186,52.3651,0.000000,1.625990,0.030986,53.6512
54,0.046268,0.025000,0.039659,2.269070,0.025142,51.6045,0.034105,1.726240,0.030654,51.5282,0.000000,2.022540,0.028363,51.2872
55,0.046382,0.025000,0.039652,2.268190,0.025486,53.7822,0.037282,2.015600,0.028093,54.5292,0.000000,2.300330,0.025403,53.5569
56,0.045528,0.025000,0.039885,2.295470,0.026388,51.3392,0.041345,2.538770,0.024521,51.1751,0.000000,2.342240,0.025369,51.7776
57,0.049698,0.025000,0.040937,2.454720,0.024967,51.2599,0.041421,2.555860,0.025118,51.6587,0.000000,2.381880,0.025429,52.0025
58,0.048154,0.025000,0.041278,2.523550,0.024688,52.7739,0.041354,2.540790,0.024452,52.2610,0.000000,2.427850,0.025497,52.3429
59,0.052393,0.025000,0.041510,2.575700,0.024627,51.2705,0.040872,2.442350,0.024836,53.3076,0.000000,2.481230,0.024233,52.1998
60,0.051922,0.025000,0.042133,2.644350,0.025531,51.9582,0.040889,2.445650,0.027578,52.4408,0.000000,2.399860,0.027045,52.2540
61,0.052019,0.025000,0.042405,2.667330,0.024465,52.2175,0.042052,2.637410,0.025109,52.2461,0.000000,2.601890,0.025175,52.4626
62,0.052806,0.025000,0.042681,2.690390,0.025469,51.9060,0.042648,2.687670,0.025335,51.8100,0.000000,2.624950,0.024616,52.2647
63,0.050124,0.025000,0.042969,2.805380,0.023797,51.6335,0.043520,2.876710,0.023110,51.1219,0.000000,2.579500,0.026060,51.7668
64,0.051268,0.025000,0.043255,2.842600,0.023711,52.5922,0.041895,2.623940,0.025119,51.5302,0.000000,2.694220,0.024614,51.6561
65,0.050972,0.025000,0.043813,2.912190,0.023589,51.5224,0.041848,2.619860,0.025437,52.2740,0.000000,2.647560,0.024729,52.2675
66,0.049362,0.025000,0.044085,2.941990,0.023912,46.4718,0.041634,2.601340,0.026277,49.2085,0.000000,2.613770,0.025714,49.4835
67,0.050564,0.025000,0.044481,2.984840,0.023497,51.5538,0.042811,2.710730,0.024579,51.5922,0.000000,2.693650,0.025601,51.5863
68,0.054328,0.025000,0.044738,3.044530,0.024515,46.5872,0.042810,2.709720,0.025631,45.9726,0.000000,2.763550,0.025256,47.3299
69,0.052098,0.025000,0.044996,3.112930,0.023566,46.8577,0.043247,2.841590,0.025264,45.5530,0.000000,2.796880,0.024365,47.4736
70,0.053304,0.025000,0.045125,3.127430,0.024572,47.0084,0.043228,2.839150,0.025263,46.8238,0.000000,2.720580,0.025180,47.3930
71,0.052270,0.025000,0.045250,3.141500,0.024412,50.8817,0.043759,2.906160,0.025125,50.9394,0.000000,2.745200,0.026101,51.4090
72,0.053694,0.025000,0.045379,3.155800,0.024419,50.8903,0.043788,2.909360,0.024732,50.9556,0.000000,2.871490,0.023966,51.1162
73,0.053644,0.025000,0.045639,3.184460,0.023415,47.4646,0.043659,2.894400,0.024938,47.8367,0.000000,2.747370,0.025925,47.9127
74,0.054391,0.025000,0.045769,3.198700,0.023981,50.5666,0.043615,2.888770,0.027271,50.8789,0.000000,2.854310,0.024062,51.0243
75,0.053679,0.025000,0.045898,3.217390,0.023306,50.6912,0.044815,3.074330,0.027099,50.5201,0.000000,2.741930,0.025433,51.2760
76,0.050349,0.025000,0.046026,3.236380,0.023169,47.7200,0.046568,3.318510,0.024537,47.0252,0.000000,2.794510,0.024598,47.5216
77,0.054229,0.025000,0.046154,3.255120,0.023580,50.5913,0.047287,3.463200,0.023584,50.3289,0.000000,2.744400,0.025301,51.4612
78,0.053900,0.025000,0.046545,3.314540,0.023001,50.0328,0.046297,3.276080,0.024586,49.9738,0.000000,2.782550,0.026012,51.0657
79,0.054145,0.025000,0.046810,3.360280,0.023718,49.9677,0.045281,3.144910,0.024904,50.4996,0.000000,2.900520,0.024520,50.6033
80,0.053676,0.025000,0.047058,3.403840,0.023677,50.3232,0.045081,3.122570,0.023845,50.5846,0.000000,2.839700,0.025780,51.0231
81,0.052534,0.025000,0.047303,3.467370,0.022467,49.8724,0.044545,2.991670,0.025071,51.0836,0.000000,2.933590,0.025239,51.1561
82,0.055125,0.025000,0.047428,3.499550,0.022786,48.9100,0.044259,2.960920,0.026559,47.4763,0.000000,2.966600,0.025322,48.0282
83,0.056684,0.025000,0.047552,3.520040,0.023252,49.7960,0.044897,3.101730,0.024788,50.2347,0.000000,3.009950,0.025763,50.7757
84,0.055858,0.025000,0.047801,3.560580,0.023739,48.8320,0.045403,3.158410,0.024382,48.3534,0.000000,3.107050,0.024587,48.3140
85,0.055682,0.025000,0.047926,3.580760,0.022144,48.9955,0.045272,3.143910,0.025395,48.3775,0.000000,3.050670,0.024365,48.4173
86,0.055810,0.025000,0.047552,3.520040,0.022473,48.9797,0.044928,3.105270,0.025386,48.2603,0.000000,2.967980,0.024880,48.5078
87,0.055123,0.025000,0.047428,3.499550,0.024028,49.0564,0.045297,3.146660,0.025544,48.1596,0.000000,2.948770,0.025096,48.5028
88,0.054845,0.025000,0.047303,3.467370,0.022806,49.7508,0.045964,3.227170,0.025402,48.3768,0.000000,2.965070,0.024846,48.7333
89,0.053634,0.025000,0.047254,3.454740,0.023806,50.3373,0.046203,3.262290,0.025120,50.6238,0.000000,2.941790,0.026289,50.9620
90,0.055893,0.025000,0.047163,3.431310,0.023355,50.9568,0.046470,3.301510,0.025682,51.2201,0.000000,3.099000,0.024784,51.5803
91,0.058269,0.025000,0.047938,3.582730,0.021830,49.2815,0.046955,3.385020,0.026343,48.1990,0.000000,3.067250,0.023656,48.6579
92,0.057269,0.025000,0.048320,3.649350,0.022939,49.0381,0.047880,3.573360,0.022680,48.7119,0.000000,2.896890,0.026543,48.7390
93,0.063311,0.025000,0.048443,3.671390,0.021852,50.6991,0.046884,3.372840,0.023660,51.0953,0.000000,3.081200,0.025179,51.7280
94,0.058195,0.025000,0.044777,3.059560,0.023426,49.3280,0.045761,3.197870,0.026227,48.6101,0.000000,3.108190,0.023357,48.8023
95,0.056788,0.025000,0.047188,3.437730,0.020958,50.0508,0.045271,3.143810,0.025512,48.2377,0.000000,2.898310,0.025170,48.7225
96,0.056377,0.025000,0.047383,3.488060,0.023537,51.9599,0.046192,3.260740,0.023786,52.3301,0.000000,2.922920,0.024036,52.8817
97,0.056675,0.025000,0.048049,3.600570,0.021688,50.5004,0.046052,3.240130,0.024508,48.9197,0.000000,2.804890,0.025188,48.9119
98,0.047993,0.025000,0.044504,2.987250,0.021198,50.6574,0.045097,3.124360,0.020440,49.3553,0.000000,2.831010,0.021251,48.9756
99,0.047923,0.025000,0.044456,2.982170,0.020772,49.1989,0.041989,2.631990,0.022790,50.1068,0.000000,2.400000,0.023891,50.8977
100,0.045312,0.025000,0.044251,2.960040,0.020181,49.5195,0.040098,2.324150,0.023765,51.0389,0.000000,2.288460,0.024253,51.2694
101,0.046926,0.025000,0.044086,2.942150,0.021955,49.4427,0.037755,2.096620,0.026649,51.8252,0.000000,2.214930,0.026247,51.5039
102,0.045571,0.025000,0.043982,2.930740,0.020839,49.0393,0.038880,2.185160,0.027371,51.2240,0.000000,2.330870,0.024300,50.8524
103,0.046244,0.025000,0.043854,2.916640,0.020029,49.3580,0.040311,2.353460,0.025745,51.0468,0.000000,2.260500,0.025299,51.1033
104,0.044828,0.025000,0.043845,2.915640,0.022210,49.2525,0.041442,2.560490,0.025094,50.1705,0.000000,2.292570,0.025051,50.9122
105,0.045799,0.025000,0.045195,3.135290,0.021178,48.7941,0.041893,2.623730,0.026844,50.2975,0.000000,2.302280,0.025338,51.0234
106,0.047397,0.025000,0.042197,2.649770,0.023344,54.7159,0.042697,2.691740,0.024304,54.3548,0.000000,2.338500,0.025187,55.5197
107,0.049269,0.025000,0.042179,2.648230,0.023064,55.0343,0.042696,2.691640,0.023413,54.7471,0.000000,2.361060,0.025334,55.6364
108,0.048017,0.025000,0.042908,2.784970,0.022304,54.8005,0.042159,2.646520,0.025099,55.3733,0.000000,2.397700,0.024183,55.5419
109,0.049662,0.025000,0.043946,2.926770,0.022155,54.8678,0.041273,2.522490,0.026824,55.5941,0.000000,2.314030,0.025755,55.8419
110,0.049171,0.025000,0.043863,2.917700,0.023448,54.5828,0.042199,2.649900,0.027121,55.4708,0.000000,2.389120,0.025566,55.7293
111,0.050013,0.025000,0.043360,2.856230,0.023049,54.7657,0.044130,2.946870,0.022413,54.5138,0.000000,2.448410,0.024912,55.3524
112,0.049293,0.025000,0.043050,2.816080,0.021734,54.9074,0.043209,2.836650,0.023671,54.8641,0.000000,2.434790,0.024164,55.5277
113,0.049382,0.025000,0.042774,2.698100,0.022665,55.2159,0.042085,2.640190,0.025547,55.4921,0.000000,2.348080,0.024243,56.1483
114,0.047037,0.025000,0.042709,2.692660,0.022766,55.2784,0.041160,2.497340,0.026163,55.9570,0.000000,2.271760,0.025698,56.2561
115,0.048775,0.025000,0.042742,2.695430,0.022422,54.8980,0.042331,2.661060,0.023454,54.8735,0.000000,2.340420,0.023573,55.5338
116,0.048701,0.025000,0.042783,2.698830,0.022082,54.8756,0.041931,2.627020,0.022340,55.1092,0.000000,2.201310,0.025688,56.3612
117,0.049289,0.025000,0.042789,2.699300,0.022448,55.2150,0.040085,2.322410,0.024537,56.1369,0.000000,2.267020,0.023807,56.2876
118,0.051290,0.025000,0.042796,2.699880,0.022411,54.8196,0.038841,2.182250,0.026705,55.6307,0.000000,2.153450,0.025895,55.9864
119,0.046315,0.025000,0.042900,2.778550,0.020581,52.5832,0.039434,2.242490,0.023655,53.9613,0.000000,2.235830,0.023369,53.9027
120,0.051442,0.025000,0.041235,2.513860,0.024619,57.4864,0.039382,2.236320,0.027460,58.4037,0.000000,2.084370,0.028608,58.7167
121,0.057194,0.025000,0.050428,4.090920,0.019980,47.0206,0.040687,2.406570,0.028116,50.3241,0.000000,2.391490,0.029792,50.6045
122,0.027692,0.025000,0.028525,1.247270,0.022751,61.7990,0.042109,2.642300,0.011732,57.8414,0.000000,2.856430,0.011438,57.1482
123,0.053177,0.025000,0.044677,3.020970,0.021966,52.7821,0.036259,1.916600,0.031495,55.2617,0.000000,1.296890,0.040610,57.1940
124,0.058455,0.025000,0.049720,3.920050,0.020317,47.3993,0.037066,1.988980,0.034827,51.7408,0.000000,2.116550,0.032305,51.1644
125,0.054062,0.025000,0.052708,4.673490,0.018980,47.9802,0.039025,2.195980,0.030345,53.0993,0.000000,2.741390,0.025103,51.5737
126,0.010873,0.025000,0.009909,0.295713,0.010832,63.5490,0.048228,3.632950,0.010821,56.3108,0.000000,2.757010,0.010326,57.9478
127,0.053627,0.025000,0.047395,3.491210,0.021946,47.6456,0.039960,2.304970,0.029760,50.0414,0.000000,1.127920,0.048654,53.1719
128,0.054180,0.025000,0.046670,3.336210,0.020304,47.7504,0.038604,2.164340,0.029884,50.5946,0.000000,2.208120,0.028937,50.5409
129,0.053509,0.025000,0.039015,2.195220,0.030584,55.5737,0.038197,2.133050,0.033294,55.2584,0.000000,2.560060,0.026302,54.3580
130,0.059502,0.025000,0.052206,4.576370,0.019432,47.3190,0.048195,3.627000,0.021524,48.9930,0.000000,2.698540,0.025500,50.7323
131,0.022336,0.025000,0.022397,0.841757,0.023888,70.1881,0.046170,3.257570,0.012637,62.6211,0.000000,2.757540,0.014041,64.1425
132,0.048681,0.025000,0.044148,2.948850,0.021651,53.4623,0.038567,2.161530,0.028197,55.2016,0.000000,1.539420,0.035130,56.2912
133,0.052003,0.025000,0.045381,3.156050,0.021369,55.2654,0.036110,1.902960,0.030571,57.4249,0.000000,2.171130,0.027173,57.1604
134,0.035357,0.025000,0.032331,1.514410,0.024664,57.0952,0.036998,1.982990,0.020289,55.7308,0.000000,2.364720,0.017771,54.7275
135,0.046525,0.025000,0.040724,2.413790,0.023968,53.4353,0.039227,2.217770,0.024965,53.6804,0.000000,1.673260,0.029954,55.1629
136,0.019789,0.025000,0.020075,0.715354,0.023733,70.2777,0.037785,2.100730,0.015176,66.9734,0.000000,2.011070,0.014783,66.0320
137,0.016673,0.025000,0.014784,0.480371,0.024330,72.1002,0.030711,1.393560,0.015150,71.4824,0.000000,1.180560,0.016034,74.8085
138,0.017787,0.025000,0.015592,0.513114,0.023546,70.8405,0.026907,1.119510,0.017100,72.1892,0.000000,0.749581,0.020995,72.0197
139,0.057674,0.025000,0.048160,3.620720,0.022663,51.1117,0.019984,0.710156,0.079199,56.8827,0.000000,0.623806,0.082954,57.3016
140,0.047019,0.025000,0.043440,2.866450,0.020073,50.4708,0.033441,1.633090,0.033286,53.7555,0.000000,2.097670,0.027115,52.2892
141,0.053340,0.025000,0.044095,2.943130,0.024932,52.9133,0.042079,2.639720,0.026720,53.8811,0.000000,2.275210,0.028485,54.8204
142,0.051376,0.025000,0.044024,2.935320,0.025687,53.1465,0.050936,4.242660,0.019606,50.9603,0.000000,2.598540,0.025811,54.1823
143,0.058153,0.025000,0.042543,2.678870,0.026680,53.6088,0.043148,2.828790,0.027135,53.3459,0.000000,2.687810,0.025913,53.5713
144,0.056154,0.025000,0.042088,2.640500,0.027086,53.5049,0.043918,2.923670,0.025535,53.0262,0.000000,2.791310,0.027613,53.3921
145,0.058664,0.025000,0.043794,2.910030,0.025985,52.9644,0.043878,2.919340,0.026209,53.1165,0.000000,3.089040,0.024469,52.5961
146,0.062768,0.025000,0.048061,3.602790,0.024697,50.8965,0.045897,3.217210,0.027935,51.7133,0.000000,3.018420,0.026816,51.9948
147,0.061761,0.025000,0.048250,3.636790,0.024758,50.9058,0.047380,3.487420,0.026087,51.1473,0.000000,3.243400,0.025567,51.6493
148,0.063718,0.025000,0.048279,3.642050,0.025011,50.5837,0.048909,3.809470,0.030815,50.1742,0.000000,3.322030,0.026169,51.3738
149,0.066723,0.025000,0.048306,3.646850,0.025113,50.8744,0.053670,4.864910,0.025697,48.8839,0.000000,3.482830,0.025763,51.3317
150,0.062970,0.025000,0.048313,3.648170,0.026980,50.8169,0.054964,5.273420,0.025035,48.3237,0.000000,3.594280,0.025315,50.8581
151,0.062546,0.025000,0.047196,3.439730,0.025954,51.5501,0.056831,5.802410,0.020687,47.7457,0.000000,3.644650,0.025203,51.0110
152,0.067942,0.025000,0.046522,3.310560,0.025502,51.6958,0.052411,4.615820,0.021857,49.4523,0.000000,3.679230,0.024130,50.9198
153,0.061450,0.025000,0.046352,3.284180,0.026138,51.7836,0.049297,3.859020,0.023579,50.5935,0.000000,3.545930,0.024755,51.3015
154,0.064012,0.025000,0.046417,3.293560,0.027174,51.6045,0.046448,3.298080,0.025839,51.5282,0.000000,3.506170,0.025064,51.2872
155,0.059579,0.025000,0.046945,3.383300,0.024839,51.6656,0.046775,3.354220,0.026374,51.6093,0.000000,3.520120,0.023927,51.1843
156,0.059728,0.025000,0.047709,3.545680,0.023807,51.3392,0.047949,3.584590,0.023220,51.1751,0.000000,3.363560,0.023891,51.7776
157,0.060023,0.025000,0.047778,3.556910,0.024390,51.2599,0.047296,3.465680,0.024370,51.6587,0.000000,3.209000,0.025128,52.0025
158,0.059870,0.025000,0.047803,3.560890,0.023146,51.3511,0.046662,3.334790,0.023165,51.9511,0.000000,3.230340,0.024143,52.0009
159,0.060402,0.025000,0.047669,3.539150,0.022987,51.2705,0.044626,3.001070,0.025593,53.3076,0.000000,3.114250,0.025932,52.1998
160,0.058176,0.025000,0.047411,3.495160,0.023884,51.6350,0.045009,3.114380,0.025905,52.4318,0.000000,3.235610,0.023669,52.0661
161,0.058003,0.025000,0.045665,3.187330,0.026950,52.0561,0.045187,3.134370,0.024742,52.1047,0.000000,3.057960,0.026351,52.1610
162,0.063976,0.025000,0.044907,3.102850,0.027294,52.0164,0.045681,3.189070,0.026363,51.8241,0.000000,3.228570,0.026396,51.7266
163,0.063567,0.025000,0.044329,2.968460,0.028798,52.1691,0.046510,3.308420,0.026569,51.5932,0.000000,3.414330,0.025368,51.4519
164,0.061087,0.025000,0.043691,2.898440,0.027144,52.5922,0.047440,3.501700,0.025017,51.5302,0.000000,3.469610,0.025699,51.6561
165,0.058386,0.025000,0.041655,2.603160,0.031561,52.9321,0.048357,3.656040,0.026066,50.8078,0.000000,3.571800,0.025585,51.1140
166,0.076959,0.025000,0.057111,5.866180,0.024737,46.4718,0.049106,3.834800,0.032076,49.2085,0.000000,3.660540,0.030735,49.4835
167,0.075317,0.025000,0.057450,5.935290,0.024059,46.2364,0.053632,4.858640,0.028551,47.7394,0.000000,4.507570,0.028609,48.2479
168,0.075801,0.025000,0.056776,5.776410,0.024124,46.5872,0.058224,6.223240,0.023383,45.9726,0.000000,5.164250,0.024626,47.3299
169,0.075867,0.025000,0.056104,5.526690,0.024268,46.8577,0.059571,6.649420,0.022609,45.5530,0.000000,5.082250,0.025541,47.4736
170,0.073840,0.025000,0.055766,5.463860,0.024813,47.0084,0.056527,5.657800,0.023933,46.8238,0.000000,5.197330,0.025101,47.3930
171,0.076599,0.025000,0.055391,5.406310,0.025264,47.0586,0.054149,5.027640,0.025809,47.6663,0.000000,5.223220,0.025177,47.3707
172,0.068377,0.025000,0.052609,4.654160,0.023644,47.6669,0.054630,5.230100,0.021555,46.8508,0.000000,5.265340,0.021687,46.8856
173,0.070403,0.025000,0.053440,4.827240,0.024372,47.4646,0.052373,4.608230,0.025217,47.8367,0.000000,4.561360,0.023860,47.9127
174,0.074132,0.025000,0.053373,4.816290,0.024749,47.6513,0.051943,4.526300,0.026216,47.9956,0.000000,4.348210,0.025989,48.4225
175,0.072798,0.025000,0.052927,4.719060,0.026160,47.6945,0.051467,4.370370,0.026978,48.3543,0.000000,4.525510,0.025568,48.0807
176,0.074159,0.025000,0.052070,4.550490,0.026771,47.7200,0.054279,5.059480,0.025210,47.0252,0.000000,4.633500,0.026014,47.5216
177,0.072928,0.025000,0.051488,4.377310,0.027840,47.8597,0.054915,5.267060,0.025347,46.4809,0.000000,4.826730,0.025250,47.0576
178,0.073580,0.025000,0.051270,4.305090,0.028046,47.8123,0.055317,5.381340,0.024908,46.4753,0.000000,4.880010,0.026016,47.1216
179,0.073891,0.025000,0.051102,4.272640,0.028316,47.9436,0.055176,5.301960,0.025265,46.6026,0.000000,5.083660,0.025676,46.8422
180,0.072893,0.025000,0.050874,4.231400,0.028341,48.2399,0.055517,5.425760,0.025192,46.4686,0.000000,5.226250,0.024731,46.6376
181,0.076274,0.025000,0.051240,4.297390,0.027671,48.7633,0.055607,5.439460,0.023762,47.0692,0.000000,5.164910,0.024159,47.4818
182,0.074988,0.025000,0.051307,4.317450,0.026082,48.9100,0.054853,5.259030,0.022915,47.4763,0.000000,4.985900,0.024091,48.0282
183,0.075244,0.025000,0.051380,4.341820,0.025592,48.7918,0.053026,4.742070,0.025126,48.2103,0.000000,4.799240,0.024148,48.1454
184,0.077266,0.025000,0.051148,4.280910,0.027420,48.8320,0.052141,4.564100,0.025625,48.3534,0.000000,4.630430,0.024771,48.3140
185,0.076111,0.025000,0.050847,4.226590,0.026654,48.9955,0.052339,4.601570,0.024869,48.3775,0.000000,4.582920,0.025010,48.4173
186,0.075488,0.025000,0.051089,4.270330,0.027172,48.9797,0.052934,4.720640,0.025475,48.2603,0.000000,4.589760,0.024639,48.5078
187,0.073556,0.025000,0.050917,4.239270,0.026219,49.0564,0.053150,4.771010,0.024770,48.1596,0.000000,4.518240,0.024622,48.5028
188,0.076323,0.025000,0.050128,4.003590,0.027171,49.7508,0.052888,4.709960,0.024961,48.3768,0.000000,4.444890,0.024659,48.7333
189,0.074122,0.025000,0.049749,3.925910,0.026694,49.6623,0.053136,4.767750,0.024249,48.3050,0.000000,4.379160,0.025244,48.8694
190,0.072493,0.025000,0.049446,3.877840,0.027240,49.4013,0.052336,4.601070,0.024608,48.0844,0.000000,4.426910,0.024341,48.4722
191,0.071680,0.025000,0.049626,3.900840,0.027032,49.2815,0.051954,4.528260,0.024311,48.1990,0.000000,4.305070,0.024678,48.6579
192,0.075898,0.025000,0.050536,4.131640,0.025882,49.0381,0.051192,4.288850,0.025341,48.7119,0.000000,4.244620,0.024975,48.7390
193,0.072027,0.025000,0.050839,4.225090,0.025865,48.8151,0.051309,4.318160,0.025519,48.7451,0.000000,4.235460,0.025385,48.8061
194,0.072804,0.025000,0.050009,3.978420,0.026187,49.3280,0.051595,4.415530,0.025444,48.6101,0.000000,4.305830,0.025177,48.8023
195,0.077925,0.025000,0.047954,3.585320,0.027518,50.0508,0.052259,4.586460,0.024094,48.2377,0.000000,4.341370,0.024950,48.7225
196,0.073058,0.025000,0.047017,3.395520,0.028157,50.3376,0.051750,4.477460,0.024296,48.3947,0.000000,4.327700,0.024731,48.7298
197,0.071221,0.025000,0.046314,3.278610,0.029217,50.5004,0.051057,4.264530,0.024048,48.9197,0.000000,4.275960,0.024619,48.9119
198,0.070209,0.025000,0.046246,3.268720,0.029227,50.6574,0.049923,3.961210,0.025763,49.3553,0.000000,4.205720,0.024670,48.9756
199,0.072059,0.025000,0.046173,3.257930,0.028223,50.5516,0.050284,4.049070,0.025029,49.1968,0.000000,4.145180,0.024389,49.0099
200,0.071384,0.025000,0.046146,3.254050,0.028529,50.8004,0.050300,4.053840,0.024875,49.1850,0.000000,4.038600,0.025688,49.2611
201,0.069533,0.025000,0.046632,3.329580,0.029934,50.2703,0.050613,4.163470,0.025430,48.8035,0.000000,4.154960,0.024314,48.8022
202,0.070873,0.025000,0.047628,3.532470,0.028104,49.8991,0.050625,4.168450,0.025749,48.8298,0.000000,4.035750,0.025760,49.0612
203,0.071627,0.025000,0.048947,3.814330,0.026468,49.5949,0.051224,4.294650,0.025821,48.8154,0.000000,4.163630,0.025301,48.8929
204,0.074094,0.025000,0.049143,3.839450,0.026677,49.4654,0.052177,4.570870,0.024663,48.1955,0.000000,4.218830,0.025373,48.8630
205,0.072776,0.025000,0.048964,3.816610,0.026235,49.5651,0.052174,4.570270,0.024363,48.1111,0.000000,4.286840,0.025037,48.6617
206,0.075418,0.025000,0.049109,3.835200,0.026284,49.3942,0.051742,4.474020,0.024781,48.3321,0.000000,4.298130,0.025123,48.5920

==> files/use_case_1/control_table.txt <==
step,052_den_plt0000250_0,052_den_plt0000250_1,052_den_plt0000250_2,052_den_plt0001010_0,052_den_plt0001010_1,052_den_plt0001010_2,053_den_plt0001270_0,053_den_plt0001270_1,053_den_plt0001270_2,median
0.100,6.3856648340,6.6523106764,6.3999208507,6.7781571607,7.1203482572,6.8020457643,6.5443883813,6.9603288639,6.3534439417,6.6523106764
0.200,3.6661066992,3.6948618316,3.7152796395,3.8284180533,4.0014208410,3.7701470393,3.7136038651,3.7574886760,3.6534376571,3.7152796395
0.300,2.6146278762,2.4640876928,2.4458657271,2.5239732615,2.6338341546,2.5050058502,2.4192268480,2.4696554790,2.4080693816,2.4696554790
0.400,1.8930844024,1.9341347166,1.9142443159,1.9601327306,2.0195108679,1.9503576469,1.9036060081,2.0123839408,1.9128896430,1.9341347166
0.500,1.6181022195,1.6290986352,1.6205111511,1.6366740406,1.6832008223,1.6315875179,1.6324768009,1.6370255346,1.6088423831,1.6315875179
0.600,1.4140513643,1.4124954539,1.4010761748,1.4165324132,1.4406541915,1.4238085473,1.4190839843,1.4374520783,1.4069318753,1.4165324132
0.700,1.2460547750,1.2483394905,1.2578479057,1.2668077330,1.2858006590,1.2770044510,1.2656159696,1.2621632593,1.2495789341,1.2621632593
0.800,1.1578662696,1.1369178646,1.1596836582,1.1450057709,1.1603192358,1.1523225939,1.1498120044,1.1751599539,1.1503519356,1.1523225939
0.900,1.0658788943,1.0566965909,1.0576640752,1.0763140810,1.0615435775,1.0714931908,1.0608858844,1.0875638688,1.0690296631,1.0658788943
1.000,1.0000000000,1.0000000000,1.0000000000,1.0000000000,1.0000000000,1.0000000000,1.0000000000,1.0000000000,1.0000000000,1.0000000000
1.100,0.9462367644,0.9364316751,0.9451827455,0.9307492546,0.9232927235,0.9278554455,0.9364126941,0.9355480957,0.9470839618,0.9364126941
1.200,0.9017448076,0.8849542841,0.9039102294,0.8756552371,0.8710239125,0.8837798391,0.8994239998,0.9203742244,0.8991264454,0.8991264454
1.300,0.8658623498,0.8405910840,0.8636398453,0.8523251900,0.8282233441,0.8421709709,0.8604741774,0.8510705472,0.8505656109,0.8510705472
1.400,0.8330342598,0.8114835161,0.8264652190,0.8114239685,0.7908401100,0.8060625068,0.8237906918,0.8089058705,0.8161827552,0.8114835161
1.500,0.8035787009,0.7729647991,0.7961331750,0.7741716360,0.7598778681,0.7768295478,0.7954582351,0.7737256848,0.7954876823,0.7768295478
1.600,0.7780492771,0.7468368968,0.7752671288,0.7477577667,0.7388131443,0.7470598169,0.7718143032,0.7520312369,0.7620977878,0.7520312369
1.700,0.7544288332,0.7197838307,0.7543564015,0.7238506300,0.7037032558,0.7247083941,0.7508782867,0.7385841586,0.7413524384,0.7385841586
1.800,0.7352499491,0.7174166874,0.7326860965,0.7020835337,0.6847244475,0.7032737054,0.7312020676,0.7107750594,0.7225678733,0.7174166874
1.900,0.7193481470,0.6843341054,0.7132626096,0.6879448399,0.6701714078,0.6833950520,0.7126168073,0.6929336796,0.7074409251,0.6929336796
2.000,0.7066725209,0.6659010139,0.6961753029,0.6671095027,0.6574926691,0.6673703002,0.6962134642,0.6721863906,0.6844205631,0.6721863906
2.100,0.6887726532,0.6618047713,0.6813731122,0.6518346638,0.6348559509,0.6515023582,0.6811933010,0.6526697637,0.6677350427,0.6618047713
2.200,0.6765551822,0.6377090392,0.6699985957,0.6397217947,0.6110644215,0.6386379263,0.6694460138,0.6350751606,0.6520047763,0.6397217947
2.300,0.6650567603,0.6216290540,0.6564857723,0.6261842358,0.5976389855,0.6237168739,0.6568805076,0.6260597548,0.6412393162,0.6261842358
2.400,0.6501412645,0.6121221982,0.6458644505,0.6149610465,0.5833314187,0.6124326020,0.6467430338,0.6118214444,0.6348290598,0.6149610465
2.500,0.6371411118,0.6071779951,0.6344139762,0.6041285948,0.5734883158,0.6016181562,0.6349950972,0.6028827134,0.6194538713,0.6071779951
2.600,0.6297495418,0.6006897256,0.6249511700,0.5922694046,0.5609552889,0.5910449562,0.6258433825,0.5975315881,0.6124245852,0.6006897256
2.700,0.6215600183,0.5800917507,0.6155847472,0.5841486727,0.5516394087,0.5805688576,0.6198664874,0.5759498972,0.6015786828,0.5841486727
2.800,0.6132782274,0.5723222888,0.6076551390,0.5758890786,0.5495776777,0.5735383520,0.6098257713,0.5823751136,0.5935878582,0.5823751136
2.900,0.6044892843,0.5720383592,0.6000293618,0.5673144898,0.5327615708,0.5647539896,0.6014344808,0.5661960941,0.5847781549,0.5720383592
3.000,0.5977696752,0.5602473059,0.5909757063,0.5593380302,0.5245587835,0.5561324681,0.5935964622,0.5591922732,0.5759037205,0.5602473059
3.100,0.5901394828,0.5502759540,0.5844758914,0.5510513850,0.5205961486,0.5494252319,0.5856149305,0.5570208955,0.5679870538,0.5570208955
3.200,0.5824571116,0.5436498670,0.5773486270,0.5460775945,0.5086659210,0.5413706380,0.5782386212,0.5425370971,0.5623604827,0.5460775945
3.300,0.5743191305,0.5346617410,0.5713875378,0.5380812975,0.5079101545,0.5349673715,0.5710454371,0.5364546620,0.5531026898,0.5380812975
3.400,0.5693926899,0.5267818974,0.5650868727,0.5314267337,0.4956080897,0.5282414388,0.5651081543,0.5297246796,0.5479411765,0.5314267337
3.500,0.5622709224,0.5270983672,0.5589483360,0.5260573964,0.4893805738,0.5218013823,0.5615631879,0.5255752218,0.5408880090,0.5270983672
3.600,0.5555398595,0.5168252206,0.5544502317,0.5203406031,0.4914235618,0.5162611727,0.5523199106,0.5184425358,0.5352048768,0.5203406031
3.700,0.5501756261,0.5115913456,0.5471825412,0.5140930076,0.4785948789,0.5108265081,0.5467280980,0.5143587992,0.5344469583,0.5143587992
3.800,0.5465402922,0.5073515431,0.5435627386,0.5085096662,0.4724102905,0.5060341604,0.5427649309,0.5119238922,0.5268338361,0.5119238922
3.900,0.5395559713,0.5017195286,0.5394380402,0.5029942531,0.4688430726,0.5009794579,0.5383933036,0.5038086095,0.5216145048,0.5038086095
4.000,0.5362610721,0.4977489807,0.5337284414,0.4988404107,0.4620448018,0.4958535879,0.5309416662,0.4974562020,0.5162154349,0.4988404107
4.100,0.5310591020,0.4954469179,0.5279920340,0.4949053814,0.4603742556,0.4918296081,0.5280155591,0.4928299431,0.5118790850,0.4954469179
4.200,0.5252577123,0.4878101691,0.5256015983,0.4922958546,0.4552156958,0.4867344969,0.5235958777,0.4930805858,0.5080033937,0.4930805858
4.300,0.5221651649,0.4849408852,0.5202749799,0.4877651005,0.4545524351,0.4829053231,0.5205944426,0.4845890168,0.5059118904,0.4877651005
4.400,0.5176536092,0.4845427458,0.5160768769,0.4849030970,0.4457002932,0.4780369830,0.5158513699,0.4842262614,0.4996078431,0.4849030970
4.500,0.5134920332,0.4806615240,0.5124315423,0.4795163268,0.4426548566,0.4737651231,0.5123953686,0.4825626124,0.4959244595,0.4825626124
4.600,0.5110211769,0.4729322589,0.5081606730,0.4755957247,0.4382593186,0.4707368853,0.5083594709,0.4777327466,0.4918652589,0.4777327466
4.700,0.5072687589,0.4701950501,0.5047840629,0.4730715591,0.4337567641,0.4668480031,0.5047813862,0.4705942616,0.4853085721,0.4730715591
4.800,0.5031319996,0.4692673341,0.5011693667,0.4681963547,0.4345052753,0.4627830115,0.5016565688,0.4617405816,0.4844871795,0.4692673341
4.900,0.4995545714,0.4628230895,0.4971825412,0.4639367125,0.4271658756,0.4596842093,0.4973920893,0.4627231783,0.4822039970,0.4639367125
5.000,0.4948890246,0.4622041868,0.4941429538,0.4619854285,0.4237588803,0.4565534420,0.4953725169,0.4626542355,0.4781900452,0.4626542355
5.100,0.4933554775,0.4572701925,0.4912086860,0.4591709147,0.4231899392,0.4522110177,0.4904761905,0.4582953718,0.4748372298,0.4591709147
5.200,0.4902368408,0.4541080464,0.4870431364,0.4547585842,0.4190701049,0.4493510488,0.4879780250,0.4595640492,0.4724201860,0.4595640492
5.300,0.4867179546,0.4513478680,0.4853324908,0.4530170963,0.4144599293,0.4457317588,0.4846064432,0.4531285237,0.4707032428,0.4531285237
5.400,0.4839550244,0.4516656139,0.4813782186,0.4494571751,0.4123129478,0.4430575492,0.4812556415,0.4499809924,0.4657861991,0.4516656139
5.500,0.4812760894,0.4452098846,0.4779716084,0.4451801000,0.4085208138,0.4400745450,0.4791120376,0.4464004742,0.4621065862,0.4464004742
5.600,0.4782268123,0.4433091515,0.4763145801,0.4434019429,0.4059536262,0.4369630773,0.4766469904,0.4390474288,0.4618677728,0.4434019429
5.700,0.4759277642,0.4412903802,0.4726820114,0.4405273156,0.4043858641,0.4336007141,0.4717792367,0.4414365887,0.4551860231,0.4414365887
5.800,0.4729427561,0.4376318358,0.4699066805,0.4380921179,0.4039100336,0.4315157473,0.4709084179,0.4399823455,0.4545789341,0.4399823455
5.900,0.4694245062,0.4358867855,0.4673707122,0.4350119025,0.3985174884,0.4280140646,0.4683342749,0.4365957694,0.4504537456,0.4365957694
6.000,0.4669746487,0.4325287598,0.4645724024,0.4318475281,0.3962260044,0.4266745474,0.4646444968,0.4319933506,0.4494042232,0.4325287598
6.100,0.4649046783,0.4320559692,0.4626696284,0.4310720641,0.3957495692,0.4248802818,0.4618846311,0.4325719551,0.4466038210,0.4325719551
6.200,0.4620132101,0.4301494937,0.4586240793,0.4268112196,0.3918619063,0.4240365246,0.4587779964,0.4274624519,0.4434056058,0.4301494937
6.300,0.4591707392,0.4268112474,0.4571419453,0.4256594450,0.3891991898,0.4208315742,0.4566253012,0.4252466157,0.4391440422,0.4268112474
6.400,0.4579718998,0.4252518679,0.4563370482,0.4248178561,0.3885365338,0.4178666635,0.4541966193,0.4241126024,0.4379996229,0.4252518679
6.500,0.4549315313,0.4224540449,0.4539957617,0.4213396893,0.3849402944,0.4160126895,0.4525218679,0.4218806580,0.4308371041,0.4224540449
6.600,0.4513814651,0.4201022147,0.4518536249,0.4185143551,0.3823954775,0.4127902488,0.4488717020,0.4207930361,0.4358685269,0.4207930361
6.700,0.4494858481,0.4178939443,0.4498148928,0.4150193565,0.3816651047,0.4115611015,0.4482736228,0.4185159889,0.4327350427,0.4185159889
6.800,0.4485345398,0.4176438311,0.4470299874,0.4143965807,0.3790465250,0.4095732362,0.4451455586,0.4158658772,0.4329154098,0.4176438311
6.900,0.4464162085,0.4148753581,0.4444091251,0.4113800856,0.3782163911,0.4061258338,0.4430616976,0.4168607161,0.4306089744,0.4168607161
7.000,0.4443036042,0.4123927289,0.4428293312,0.4087801770,0.3764212945,0.4041934550,0.4425941439,0.4106925857,0.4269689542,0.4123927289
7.100,0.4408585319,0.4108633374,0.4397814459,0.4068373088,0.3741491581,0.4020361145,0.4387946205,0.4104432317,0.4261199095,0.4108633374
7.200,0.4396126044,0.4092892828,0.4387920800,0.4049022555,0.3716043411,0.3996773338,0.4376120993,0.4090224934,0.4224987431,0.4092892828
7.300,0.4383908573,0.4082371482,0.4375390959,0.4038015774,0.3704827836,0.3977829512,0.4343820823,0.4062654235,0.4194337607,0.4082371482
7.400,0.4346798004,0.4059172202,0.4326899263,0.4006077474,0.3698237553,0.3954482950,0.4314494815,0.4036700794,0.4191226747,0.4059172202
7.500,0.4339512065,0.4041996057,0.4325641811,0.3989395980,0.3663913661,0.3926818089,0.4291259992,0.4027435390,0.4145167169,0.4041996057
7.600,0.4309337457,0.4024666782,0.4291282091,0.3977457440,0.3646827292,0.3915153855,0.4281376426,0.3990934337,0.4106234289,0.4024666782
7.700,0.4297419059,0.4002194871,0.4272235201,0.3942735885,0.3633205357,0.3893652823,0.4265466612,0.4001578598,0.4125458773,0.4002194871
7.800,0.4268408929,0.3985726955,0.4248962762,0.3934674666,0.3611136975,0.3875740323,0.4232081978,0.3982158620,0.4118137255,0.3985726955
7.900,0.4248924608,0.3989134110,0.4226424368,0.3918852794,0.3594322682,0.3858629965,0.4227172664,0.3956623991,0.4103343389,0.3989134110
8.000,0.4235389941,0.3953984266,0.4206866838,0.3891687506,0.3584171226,0.3834481261,0.4201119531,0.3979851934,0.4092904726,0.3979851934
8.100,0.4215517461,0.3937127143,0.4188388036,0.3874975955,0.3576057317,0.3814282957,0.4187021488,0.3920006959,0.4053337104,0.3937127143
8.200,0.4188212686,0.3927314026,0.4171766688,0.3851261181,0.3550584963,0.3802124169,0.4162280104,0.3904330513,0.4060394671,0.3927314026
8.300,0.4180392232,0.3912536927,0.4154251720,0.3832794316,0.3536080293,0.3779260099,0.4158825401,0.3911353664,0.4018445199,0.3912536927
8.400,0.4148105019,0.3893606161,0.4128770761,0.3811129412,0.3523740137,0.3764260642,0.4119174248,0.3907474823,0.4004939668,0.3907474823
8.500,0.4131853238,0.3879894595,0.4113030268,0.3792698615,0.3511424166,0.3740926143,0.4104563194,0.3875761110,0.3974283560,0.3879894595
8.600,0.4115334199,0.3869571043,0.4096447219,0.3783657545,0.3489875752,0.3722880957,0.4082757008,0.3869472491,0.3952947461,0.3869571043
8.700,0.4091961922,0.3857352500,0.4071400304,0.3766633404,0.3480655401,0.3704733242,0.4063334048,0.3852951978,0.3943162393,0.3857352500
8.800,0.4081678884,0.3839608496,0.4054727892,0.3748172550,0.3465854470,0.3703931100,0.4038599157,0.3838654390,0.3935067873,0.3839608496
8.900,0.4060699196,0.3830886435,0.4041910817,0.3730186592,0.3454215666,0.3671978095,0.4030754645,0.3828370951,0.3892703620,0.3830886435
9.000,0.4040693087,0.3810768907,0.4037538458,0.3716576897,0.3437673448,0.3672418368,0.4008195178,0.3813847849,0.3891610106,0.3813847849
9.100,0.4039324985,0.3791493597,0.4004334061,0.3706568000,0.3427902899,0.3633770792,0.3994382862,0.3801244837,0.3883836099,0.3801244837
9.200,0.4036436062,0.3783371297,0.4008125566,0.3678308647,0.3407781372,0.3631117089,0.3965784159,0.3803822140,0.3842313977,0.3803822140
9.300,0.4017626247,0.3790115422,0.3966942413,0.3661603107,0.3401831978,0.3609555746,0.3966030923,0.3771354566,0.3854600302,0.3790115422
9.400,0.4002965282,0.3777628901,0.3955695556,0.3657671684,0.3383633121,0.3589556470,0.3943354568,0.3754782508,0.3827884615,0.3777628901
9.500,0.3982405569,0.3761180126,0.3942572096,0.3640863951,0.3375404335,0.3583748477,0.3930542297,0.3752488708,0.3821034439,0.3761180126
9.600,0.3964976583,0.3750071780,0.3924137975,0.3620299125,0.3366202122,0.3561885577,0.3905794419,0.3752424276,0.3809546254,0.3752424276
9.700,0.3954553553,0.3737527835,0.3912763459,0.3597522122,0.3350488225,0.3545836701,0.3895566682,0.3741792901,0.3786582453,0.3741792901
9.800,0.3927897831,0.3730662481,0.3886491006,0.3581014956,0.3342398501,0.3525752988,0.3888741696,0.3733094503,0.3771977124,0.3733094503
9.900,0.3912460548,0.3714519968,0.3877254797,0.3570194527,0.3336975120,0.3516332340,0.3875552785,0.3711116552,0.3768495475,0.3714519968
10.000,0.3913828650,0.3699825814,0.3861584517,0.3561700491,0.3330257868,0.3501501755,0.3842817531,0.3681097416,0.3737217195,0.3699825814
10.100,0.3894802484,0.3688985446,0.3851058941,0.3557456478,0.3318486049,0.3483245480,0.3835576942,0.3631748507,0.3724183007,0.3688985446
10.200,0.3868668550,0.3672389921,0.3831648220,0.3531295085,0.3304114393,0.3474307323,0.3816770892,0.3680040721,0.3707535194,0.3680040721
10.300,0.3853352169,0.3659622661,0.3823477972,0.3511289314,0.3293479247,0.3456708442,0.3811764171,0.3670227640,0.3636393917,0.3659622661
10.400,0.3841433771,0.3647212705,0.3800448087,0.3514000433,0.3282904562,0.3448861923,0.3802387121,0.3658926167,0.3686249372,0.3658926167
10.500,0.3835999542,0.3637176272,0.3790982089,0.3480559296,0.3273926056,0.3437873177,0.3770353198,0.3630943100,0.3666641528,0.3637176272
10.600,0.3838563938,0.3623975142,0.3766222409,0.3472449986,0.3260346443,0.3422535976,0.3767943997,0.3622747276,0.3638059326,0.3623975142
10.700,0.3799849827,0.3616395179,0.3764639424,0.3458413485,0.3246621724,0.3401306346,0.3748215828,0.3617141642,0.3631328557,0.3617141642
10.800,0.3784743433,0.3599735850,0.3744520189,0.3443950178,0.3236349346,0.3388586662,0.3737546512,0.3602599210,0.3621581197,0.3602599210
10.900,0.3781943596,0.3595556661,0.3726666922,0.3439940608,0.3233060250,0.3383152600,0.3712564857,0.3588585125,0.3615208648,0.3595556661
11.000,0.3756465078,0.3578240147,0.3712483883,0.3416472300,0.3221300523,0.3367218315,0.3712103797,0.3588262962,0.3592559075,0.3588262962
11.100,0.3757508654,0.3566085409,0.3697330627,0.3399995191,0.3208857583,0.3341037116,0.3698992811,0.3514101069,0.3586450478,0.3566085409
11.200,0.3734899969,0.3556221248,0.3676534794,0.3386619938,0.3193010671,0.3337575239,0.3681095894,0.3549287698,0.3573975616,0.3556221248
11.300,0.3716783751,0.3549017731,0.3665804961,0.3368417572,0.3183596844,0.3316086269,0.3666874468,0.3544964272,0.3553563348,0.3549017731
11.400,0.3710204134,0.3537016123,0.3648768718,0.3375366692,0.3174606246,0.3306116787,0.3659419584,0.3535202737,0.3521241830,0.3535202737
11.500,0.3691222511,0.3524076591,0.3639309103,0.3346073387,0.3164485021,0.3300139923,0.3629580565,0.3538978486,0.3517904726,0.3524076591
11.600,0.3684566534,0.3516630617,0.3622687756,0.3334772050,0.3153130385,0.3274206000,0.3615014968,0.3500989040,0.3501753394,0.3501753394
11.700,0.3668289300,0.3501209093,0.3603015332,0.3330918775,0.3144037002,0.3266534384,0.3606306780,0.3504333091,0.3493005279,0.3501209093
11.800,0.3652132967,0.3489252149,0.3597321691,0.3330768491,0.3130088576,0.3254864118,0.3612956433,0.3491858944,0.3479738562,0.3489252149
11.900,0.3635073050,0.3477818400,0.3577521606,0.3292572377,0.3121309592,0.3243694438,0.3578026274,0.3489101230,0.3467131724,0.3477818400
12.000,0.3602639483,0.3468924066,0.3565955600,0.3283399057,0.3108497839,0.3228694981,0.3569999935,0.3453946817,0.3452249874,0.3453946817
12.100,0.3598885156,0.3455844164,0.3551836391,0.3265250793,0.3102917259,0.3207079358,0.3552180943,0.3453998363,0.3418734289,0.3453998363
12.200,0.3574800193,0.3443976546,0.3530070341,0.3260014908,0.3086949424,0.3194625044,0.3544187073,0.3447129851,0.3415007541,0.3443976546
12.300,0.3558242975,0.3432664025,0.3521561794,0.3234592911,0.3077602104,0.3179348154,0.3512016780,0.3423669951,0.3411789844,0.3423669951
12.400,0.3537594176,0.3419852101,0.3509089400,0.3215031980,0.3069318903,0.3173727127,0.3504633327,0.3414823358,0.3376954500,0.3414823358
12.500,0.3526057575,0.3407384721,0.3498940421,0.3213973983,0.3056404365,0.3160814446,0.3494321170,0.3397381460,0.3390956511,0.3397381460
12.600,0.3527342955,0.3397252582,0.3477844587,0.3192964317,0.3045406451,0.3150995742,0.3475638503,0.3398431711,0.3313128457,0.3397252582
12.700,0.3504034311,0.3385021279,0.3465033894,0.3183231942,0.3034160646,0.3134651340,0.3461611891,0.3386833848,0.3339844143,0.3385021279
12.800,0.3493592191,0.3370473875,0.3455165767,0.3168299750,0.3023428761,0.3117161020,0.3433467755,0.3364836567,0.3331221719,0.3364836567
12.900,0.3473802433,0.3363027902,0.3437318882,0.3163232182,0.3030297167,0.3109911583,0.3431818329,0.3347459101,0.3316289593,0.3347459101
13.000,0.3463423946,0.3347146986,0.3434593339,0.3140894008,0.2994830557,0.3109929677,0.3408278298,0.3335687270,0.3308176219,0.3335687270
13.100,0.3446892181,0.3334781693,0.3413267716,0.3132165529,0.2985459053,0.3084864239,0.3398849298,0.3331795543,0.3285319256,0.3331795543
13.200,0.3427866015,0.3320885095,0.3401440006,0.3126009907,0.2993651561,0.3080582126,0.3383010916,0.3313335610,0.3288612368,0.3313335610
13.300,0.3427299684,0.3310497738,0.3396014451,0.3115616284,0.2960403882,0.3064255817,0.3377815875,0.3296512265,0.3239643037,0.3296512265
13.400,0.3412422368,0.3300735665,0.3379437785,0.3091781283,0.2951364914,0.3060956781,0.3359607255,0.3291370545,0.3254009553,0.3291370545
13.500,0.3396240582,0.3283202215,0.3368114332,0.3084964413,0.2940209801,0.3042218014,0.3345626100,0.3252891412,0.3244664404,0.3252891412
13.600,0.3385639381,0.3271998162,0.3363722824,0.3068457247,0.2932005200,0.3031790164,0.3349100284,0.3265165817,0.3245487682,0.3265165817
13.700,0.3383813124,0.3258879978,0.3344114230,0.3063401702,0.2918558602,0.3021247723,0.3324092654,0.3237981714,0.3243740573,0.3243740573
13.800,0.3362050753,0.3249162567,0.3339314210,0.3044532077,0.2907959733,0.3012213068,0.3311111544,0.3238961089,0.3234715938,0.3238961089
13.900,0.3343158216,0.3241027506,0.3318882208,0.3041616572,0.2896889265,0.3000741831,0.3297961596,0.3223870980,0.3192037456,0.3223870980
14.000,0.3345099012,0.3227386125,0.3318939655,0.3022837116,0.2886465734,0.3002720046,0.3298656432,0.3205849189,0.3171945701,0.3205849189
14.100,0.3333772399,0.3215301572,0.3305222575,0.3014138694,0.2876882614,0.2983818438,0.3277006098,0.3203149464,0.3180649824,0.3203149464
14.200,0.3309012930,0.3204780226,0.3296107643,0.3008337742,0.2865062426,0.2973999735,0.3263849656,0.3196673991,0.3208169935,0.3204780226
14.300,0.3294479230,0.3194380108,0.3284503338,0.2992353564,0.2854040328,0.2962329469,0.3241770730,0.3182911193,0.3160356963,0.3182911193
14.400,0.3277871106,0.3181198119,0.3272005413,0.2986769020,0.2847226337,0.2946147908,0.3251427013,0.3174560731,0.3155015083,0.3174560731
14.500,0.3268249847,0.3170287566,0.3258709612,0.2980180581,0.2834783397,0.2944670277,0.3229335100,0.3157885581,0.3147303922,0.3157885581
14.600,0.3263464671,0.3158981427,0.3251298942,0.2960643695,0.2826488104,0.2936884069,0.3216834531,0.3143182067,0.3133779537,0.3143182067
14.700,0.3265284565,0.3149870158,0.3242669118,0.2953345917,0.2818682548,0.2919628964,0.3201671505,0.3116977339,0.3121512066,0.3121512066
14.800,0.3243394930,0.3138991508,0.3232149924,0.2941094787,0.2806910729,0.2918109115,0.3191171027,0.3106958074,0.3118709150,0.3118709150
14.900,0.3238507941,0.3133108742,0.3218030715,0.2930322449,0.2796831827,0.2909092554,0.3183053775,0.3118826554,0.3103343389,0.3118826554
15.000,0.3215027489,0.3120909340,0.3209145571,0.2921028903,0.2786674325,0.2896801081,0.3179592579,0.3088208195,0.3096285822,0.3096285822
15.100,0.3197324883,0.3107357286,0.3198096588,0.2913370443,0.2778620877,0.2886481792,0.3160968356,0.3097911740,0.3051615133,0.3097911740
15.200,0.3186494604,0.3096063906,0.3184168869,0.2904714100,0.2771383657,0.2873146931,0.3143954595,0.3092370539,0.3048705380,0.3092370539
15.300,0.3169243789,0.3087871421,0.3180185873,0.2882105415,0.2760240636,0.2865402941,0.3144688395,0.3078717276,0.3047241076,0.3078717276
15.400,0.3168830177,0.3076463194,0.3162211329,0.2881630518,0.2752320203,0.2856108947,0.3128648705,0.3067834614,0.3061142534,0.3067834614
15.500,0.3161022450,0.3068034633,0.3155413427,0.2866914735,0.2746122918,0.2841441202,0.3116407889,0.3059181320,0.3036098542,0.3059181320
15.600,0.3137147475,0.3060256877,0.3146132537,0.2860945465,0.2736219354,0.2835597023,0.3109511471,0.3048839891,0.3031070890,0.3048839891
15.700,0.3134315822,0.3049856759,0.3129077145,0.2848393767,0.2724314520,0.2818987250,0.3097926529,0.3041694319,0.3004556310,0.3041694319
15.800,0.3123485543,0.3041313350,0.3126849476,0.2845129605,0.2718322803,0.2812039371,0.3079984155,0.3031075831,0.2998573404,0.3031075831
15.900,0.3110339035,0.3031749070,0.3119981362,0.2830846638,0.2710087971,0.2803535457,0.3086568870,0.3023459900,0.3011639015,0.3023459900
16.000,0.3089142995,0.3022625041,0.3102855757,0.2808316101,0.2699749086,0.2792613054,0.3063957453,0.3013608160,0.2999541227,0.3013608160
16.100,0.3087972154,0.3013609479,0.3091883370,0.2817747908,0.2692366758,0.2786045137,0.3060626132,0.3007280881,0.2987996481,0.3007280881
16.200,0.3083231521,0.3007363028,0.3080483321,0.2794844667,0.2686381088,0.2775671568,0.3041748651,0.2995116011,0.2971901709,0.2995116011
16.300,0.3081411627,0.2997396780,0.3073187545,0.2797345388,0.2678073702,0.2771799573,0.3030248128,0.2988382807,0.2969984917,0.2988382807
16.400,0.3068748727,0.2988062197,0.3063121545,0.2778710205,0.2669766317,0.2763156942,0.3022773762,0.2980219200,0.2966182755,0.2980219200
16.500,0.3062970882,0.2982951464,0.3055793854,0.2771688949,0.2662456543,0.2755346610,0.3017546252,0.2972455074,0.2964913273,0.2972455074
16.600,0.3034883425,0.2972953314,0.3049621488,0.2767150380,0.2655346292,0.2743392881,0.3013195405,0.2968260514,0.2949095023,0.2968260514
16.700,0.3034698890,0.2964282296,0.3037174626,0.2756059440,0.2649481544,0.2738531778,0.3009766678,0.2957358522,0.2933584716,0.2957358522
16.800,0.3039878589,0.2957161725,0.3032923544,0.2749657353,0.2642715922,0.2731595962,0.2987739702,0.2965045328,0.2919739819,0.2957161725
16.900,0.3025045816,0.2967600125,0.3029336295,0.2738079494,0.2636228423,0.2716023546,0.2989064438,0.2942158878,0.2922637004,0.2942158878
17.000,0.3012662900,0.2942308060,0.3019180933,0.2740778590,0.2627745700,0.2721035427,0.2973855954,0.2950908821,0.2918193816,0.2942308060
17.100,0.3000871767,0.2935404424,0.3014821340,0.2724229345,0.2624045467,0.2718255069,0.2965524407,0.2942661452,0.2900578180,0.2935404424
17.200,0.2996703828,0.2931289040,0.2995276576,0.2729898048,0.2616911031,0.2704015536,0.2961011215,0.2920032732,0.2886739568,0.2920032732
17.300,0.2988107056,0.2918323986,0.3000836174,0.2713168462,0.2607829741,0.2695511622,0.2957108440,0.2930586787,0.2862719960,0.2918323986
17.400,0.2972198890,0.2911752133,0.2986653135,0.2700472492,0.2601856163,0.2695228158,0.2940068704,0.2906643643,0.2896336099,0.2906643643
17.500,0.2982106496,0.2907177357,0.2980531832,0.2694256757,0.2596976934,0.2677743869,0.2943133779,0.2898125656,0.2898051785,0.2898125656
17.600,0.2971015323,0.2900171634,0.2971748816,0.2692826056,0.2589116962,0.2672689770,0.2938614093,0.2907365288,0.2882610608,0.2900171634
17.700,0.2958237884,0.2893587020,0.2962142392,0.2686369866,0.2583772182,0.2670367779,0.2916405291,0.2886772637,0.2874886878,0.2886772637
17.800,0.2952574577,0.2888559233,0.2954859382,0.2680881504,0.2579080383,0.2664216011,0.2918911899,0.2898132100,0.2867552790,0.2888559233
17.900,0.2944881389,0.2879900976,0.2953110439,0.2672092911,0.2574062094,0.2656562489,0.2911937556,0.2874350036,0.2860558069,0.2874350036
18.000,0.2943207850,0.2872008371,0.2941806135,0.2675477301,0.2564781281,0.2650187569,0.2903826797,0.2866998280,0.3025527903,0.2872008371
18.100,0.2933484779,0.2869411532,0.2952465755,0.2664055737,0.2558777472,0.2639084231,0.2892722396,0.2854975161,0.2834665661,0.2854975161
18.200,0.2942304266,0.2856478380,0.2929991191,0.2652706310,0.2553650352,0.2635996285,0.2881429675,0.2851940387,0.2855084213,0.2855084213
18.300,0.2923265374,0.2850008614,0.2921291154,0.2652826537,0.2545451797,0.2626611823,0.2889404064,0.2853145276,0.2838907743,0.2850008614
18.400,0.2914522246,0.2840272062,0.2915667726,0.2641952005,0.2537356026,0.2622052278,0.2882092043,0.2834060348,0.2823076923,0.2834060348
18.500,0.2900981216,0.2831486196,0.2900897451,0.2630295999,0.2527760815,0.2615430081,0.2861201483,0.2827269154,0.2889416792,0.2831486196
18.600,0.2889711871,0.2822113329,0.2893167631,0.2615105319,0.2522434173,0.2600171285,0.2855694739,0.2827526884,0.2798629965,0.2822113329
18.700,0.2868420383,0.2813997410,0.2884078230,0.2600197172,0.2511164183,0.2590961726,0.2836473086,0.2809260250,0.2792496229,0.2809260250
18.800,0.2854325748,0.2803488825,0.2864016443,0.2592009714,0.2502246138,0.2577258965,0.2826836285,0.2810594004,0.2778544495,0.2803488825
18.900,0.2842210090,0.2793229077,0.2850548300,0.2580840627,0.2492959279,0.2568664584,0.2806601599,0.2785632825,0.2771204123,0.2785632825
19.000,0.2830068978,0.2783760504,0.2838133354,0.2560798788,0.2484228665,0.2552000531,0.2798555779,0.2778042667,0.2751275767,0.2778042667
19.100,0.2823304826,0.2774336594,0.2828999272,0.2563768395,0.2476435201,0.2546258881,0.2775080685,0.2780014304,0.2747863248,0.2774336594
19.200,0.2800505243,0.2766903381,0.2813303461,0.2546089016,0.2465298225,0.2529703388,0.2768314144,0.2759440983,0.2740723982,0.2759440983
19.300,0.2793925626,0.2755074045,0.2796624666,0.2527249447,0.2460038091,0.2518702580,0.2750293845,0.2756212911,0.2713807190,0.2750293845
19.400,0.2777438404,0.2747755680,0.2784937383,0.2512846254,0.2449251791,0.2500536772,0.2742384394,0.2752656233,0.2701860231,0.2742384394
19.500,0.2764603696,0.2737476791,0.2776486283,0.2511343416,0.2439100336,0.2494421191,0.2732273545,0.2749685891,0.2695186023,0.2732273545
19.600,0.2756388719,0.2729526763,0.2760822386,0.2496964269,0.2431977992,0.2485917277,0.2719162559,0.2729750453,0.2676929361,0.2719162559
19.700,0.2735848096,0.2718769341,0.2755007468,0.2483607050,0.2422672995,0.2481496448,0.2708642601,0.2724138375,0.2667307692,0.2708642601
19.800,0.2733964569,0.2709147637,0.2741105281,0.2483180244,0.2412473170,0.2463439200,0.2698694096,0.2714641014,0.2663543238,0.2698694096
19.900,0.2723859703,0.2700234162,0.2735705258,0.2476892373,0.2409395689,0.2458240353,0.2692083406,0.2708287962,0.2640899950,0.2692083406
20.000,0.2719010894,0.2691480198,0.2723500951,0.2462368953,0.2397122041,0.2449730408,0.2683044034,0.2703120470,0.2636060835,0.2683044034
20.100,0.2712673081,0.2681182168,0.2718266886,0.2452708714,0.2392188397,0.2441515989,0.2668757671,0.2690556118,0.2626671694,0.2668757671
20.200,0.2697229434,0.2673812760,0.2704224273,0.2444142541,0.2383747997,0.2432125496,0.2664302923,0.2674344882,0.2610903720,0.2664302923
20.300,0.2677267868,0.2662889446,0.2695071043,0.2446426854,0.2372193839,0.2426076258,0.2647470989,0.2683874460,0.2619161639,0.2647470989
20.400,0.2669861026,0.2655743353,0.2681711412,0.2431825286,0.2366849058,0.2423591426,0.2641243433,0.2660008634,0.2596298391,0.2641243433
20.500,0.2660214315,0.2647665716,0.2672634777,0.2420944744,0.2358692826,0.2406559473,0.2628385706,0.2654093724,0.2586632730,0.2628385706
20.600,0.2656370902,0.2639805014,0.2666309218,0.2403277388,0.2352725294,0.2400630858,0.2623145208,0.2654396557,0.2583509301,0.2623145208
20.700,0.2642416259,0.2631172278,0.2660156001,0.2397422333,0.2343722603,0.2392217411,0.2612625249,0.2635466266,0.2572530166,0.2612625249
20.800,0.2629015221,0.2627280210,0.2645800620,0.2397554583,0.2340971613,0.2381843842,0.2600267545,0.2628984349,0.2570299145,0.2600267545
20.900,0.2626724445,0.2616956658,0.2644524019,0.2378534673,0.2333353487,0.2374383315,0.2591020371,0.2617541124,0.2541082202,0.2591020371
21.000,0.2617395897,0.2611144077,0.2634732488,0.2373731605,0.2331581970,0.2369443808,0.2581766704,0.2614306609,0.2514624183,0.2581766704
21.100,0.2602225870,0.2604610506,0.2623798399,0.2372547369,0.2324169413,0.2363454881,0.2575143026,0.2607612064,0.2511607592,0.2575143026
21.200,0.2596276217,0.2598529947,0.2617945183,0.2360242137,0.2317174038,0.2354806219,0.2563623022,0.2600962623,0.2510262695,0.2563623022
21.300,0.2590555640,0.2591409375,0.2604023847,0.2349475810,0.2311678104,0.2347701531,0.2558453956,0.2596207499,0.2502143037,0.2558453956
21.400,0.2588843922,0.2586904785,0.2598662122,0.2340308502,0.2307536504,0.2339842949,0.2550245790,0.2565370068,0.2480266466,0.2550245790
21.500,0.2574138414,0.2582323629,0.2591079111,0.2342220112,0.2300353699,0.2330844481,0.2539901164,0.2559957732,0.2543413776,0.2543413776
21.600,0.2561240073,0.2574003535,0.2578919485,0.2330197413,0.2295196348,0.2322569750,0.2532517712,0.2551665260,0.2466943188,0.2532517712
21.700,0.2548659896,0.2568854520,0.2567627947,0.2319725642,0.2288817679,0.2314849885,0.2522004247,0.2544996488,0.2456825038,0.2522004247
21.800,0.2539083181,0.2563609798,0.2561142813,0.2307065740,0.2285044893,0.2312274586,0.2522153604,0.2540338013,0.2452513826,0.2522153604
21.900,0.2536996029,0.2557242119,0.2551734263,0.2302394922,0.2281592551,0.2299778054,0.2497918737,0.2537902462,0.2446694319,0.2497918737
22.000,0.2523690440,0.2552903419,0.2545453385,0.2299491440,0.2277136552,0.2297492250,0.2494905613,0.2531555853,0.2434640523,0.2494905613
22.100,0.2514183720,0.2551359353,0.2534659722,0.2288719102,0.2270884851,0.2280182864,0.2485703896,0.2525267234,0.2438310709,0.2485703896
22.200,0.2510410303,0.2547894774,0.2529119273,0.2284288737,0.2266973004,0.2273530512,0.2480119226,0.2522573952,0.2420933886,0.2480119226
22.300,0.2500833588,0.2541667464,0.2515504321,0.2269518852,0.2263188125,0.2269700735,0.2470547363,0.2519912887,0.2418470337,0.2470547363
22.400,0.2498345551,0.2540161680,0.2509051102,0.2269566942,0.2261537531,0.2264061614,0.2463826278,0.2514919363,0.2408810960,0.2463826278
22.500,0.2490315109,0.2535089230,0.2505648960,0.2258560162,0.2259433477,0.2259942342,0.2458709162,0.2514191275,0.2391786073,0.2458709162
22.600,0.2483811851,0.2533321849,0.2500357448,0.2252524767,0.2256204843,0.2251420335,0.2457910424,0.2512206751,0.2420361991,0.2457910424
22.700,0.2479134850,0.2530061444,0.2491440389,0.2246290997,0.2256138335,0.2240859800,0.2442747398,0.2504101133,0.2380901207,0.2442747398
22.800,0.2464149359,0.2525116603,0.2486097813,0.2236396316,0.2250394510,0.2233326900,0.2439351139,0.2501195224,0.2379311212,0.2439351139
22.900,0.2460490481,0.2514965322,0.2478004162,0.2232092190,0.2239166843,0.2233670675,0.2425051788,0.2491968480,0.2386236802,0.2425051788
23.000,0.2461648595,0.2503403965,0.2471582858,0.2225996682,0.2228555881,0.2226463457,0.2422798439,0.2482793281,0.2358653846,0.2422798439
23.100,0.2459453268,0.2491434259,0.2471059451,0.2220315957,0.2216669186,0.2218255069,0.2418876183,0.2469984085,0.2361406486,0.2418876183
23.200,0.2445632254,0.2483592698,0.2461076430,0.2218620756,0.2208470631,0.2216216542,0.2417480015,0.2459165856,0.2406473102,0.2417480015
23.300,0.2435801008,0.2470665927,0.2454342359,0.2216270318,0.2198917742,0.2212869257,0.2413427883,0.2447754847,0.2355027652,0.2413427883
23.400,0.2433968387,0.2457011785,0.2449178507,0.2206850534,0.2189038363,0.2203189269,0.2397862240,0.2433966276,0.2343124686,0.2397862240
23.500,0.2424143504,0.2460674157,0.2445061468,0.2200141868,0.2176964237,0.2198430696,0.2396199827,0.2417136488,0.2375150830,0.2396199827
23.600,0.2425117084,0.2429639697,0.2438014630,0.2195994037,0.2165657970,0.2192749358,0.2389095608,0.2410474159,0.2331542232,0.2389095608
23.700,0.2416647577,0.2416419425,0.2432378436,0.2189123064,0.2154611687,0.2189088453,0.2383835629,0.2396524507,0.2326288336,0.2383835629
23.800,0.2405244604,0.2402784424,0.2430967791,0.2185305857,0.2145451797,0.2189474446,0.2372062366,0.2380132860,0.2304939668,0.2372062366
23.900,0.2397926848,0.2393883710,0.2418852846,0.2181596855,0.2134242269,0.2181941546,0.2368140110,0.2370442201,0.2304386626,0.2368140110
24.000,0.2397029627,0.2379840361,0.2411780476,0.2169628258,0.2138867559,0.2175337443,0.2360347548,0.2357877849,0.2303613625,0.2357877849
24.100,0.2397627774,0.2368464037,0.2405844280,0.2163021785,0.2113431482,0.2168045788,0.2358366939,0.2332291673,0.2287135495,0.2332291673
24.200,0.2383984932,0.2357374832,0.2406188963,0.2155459508,0.2103588379,0.2159535843,0.2350184749,0.2320809789,0.2304430618,0.2320809789
24.300,0.2370380269,0.2347689324,0.2394342104,0.2154100943,0.2095849330,0.2152913646,0.2345035164,0.2323309772,0.2342804173,0.2342804173
24.400,0.2368350387,0.2336057781,0.2384531424,0.2146646869,0.2085087215,0.2150259942,0.2334956784,0.2298773848,0.2302444696,0.2302444696
24.500,0.2357850998,0.2326257425,0.2378518632,0.2144621045,0.2074845068,0.2143402531,0.2332209906,0.2288000722,0.2261953243,0.2288000722
24.600,0.2355140246,0.2317567266,0.2371593071,0.2134576080,0.2066622328,0.2132980712,0.2323923815,0.2278033002,0.2304254651,0.2304254651
24.700,0.2343540012,0.2307001257,0.2364322827,0.2119667933,0.2058955833,0.2128704631,0.2314546765,0.2270533051,0.2276137506,0.2276137506
24.800,0.2338977550,0.2297902749,0.2357671735,0.2124116332,0.2050037788,0.2129000157,0.2327566837,0.2276422188,0.2265453746,0.2276422188
24.900,0.2329120851,0.2288772340,0.2347931268,0.2111498509,0.2042842891,0.2114181634,0.2303409895,0.2270520164,0.2296600050,0.2288772340
25.000,0.2326403737,0.2281958029,0.2342046136,0.2103425267,0.2047631428,0.2104429273,0.2293000331,0.2244470074,0.2223296883,0.2244470074
25.100,0.2311742771,0.2271921597,0.2338369525,0.2102204963,0.2027872668,0.2096594816,0.2279545174,0.2234760085,0.2218602313,0.2234760085
25.200,0.2308554775,0.2263339905,0.2328322674,0.2091065932,0.2020387557,0.2092065426,0.2289740443,0.2224876128,0.2215899950,0.2224876128
25.300,0.2297011810,0.2253552310,0.2318620505,0.2087044340,0.2012944769,0.2088175337,0.2276441137,0.2218523077,0.2210608346,0.2218523077
25.400,0.2294084708,0.2248269306,0.2315824748,0.2079175483,0.2005157351,0.2077856049,0.2267064087,0.2208825974,0.2193954248,0.2208825974
25.500,0.2282210853,0.2236899361,0.2303116183,0.2069641483,0.1997726654,0.2074731916,0.2256959732,0.2202421376,0.2190416038,0.2202421376
25.600,0.2273594991,0.2228534604,0.2296158707,0.2061267673,0.1990543850,0.2068537930,0.2254290779,0.2193800298,0.2183389894,0.2193800298
25.700,0.2267759876,0.2222179686,0.2285384193,0.2061273685,0.1984231688,0.2059533431,0.2240335600,0.2186938228,0.2176577426,0.2186938228
25.800,0.2257833181,0.2213763885,0.2277213946,0.2049485428,0.1977048883,0.2048725619,0.2250537362,0.2217099117,0.2168602313,0.2213763885
25.900,0.2254594278,0.2206234966,0.2267779863,0.2043209580,0.1970071647,0.2043701675,0.2223575098,0.2187202402,0.2161840121,0.2187202402
26.000,0.2244775759,0.2199656732,0.2260930898,0.2036735356,0.1963227425,0.2032978300,0.2212275883,0.2164109767,0.2150578180,0.2164109767
26.100,0.2231902871,0.2192357509,0.2250935110,0.2031295085,0.1956739926,0.2029395800,0.2202554662,0.2156841773,0.2173554550,0.2173554550
26.200,0.2222275249,0.2185281601,0.2244724446,0.2021556699,0.1951909066,0.2018817172,0.2202697525,0.2151255469,0.2138027903,0.2151255469
26.300,0.2215562004,0.2178295019,0.2243422312,0.2011631961,0.1945657366,0.2015542260,0.2191989246,0.2143658868,0.2125351936,0.2143658868
26.400,0.2214327530,0.2169534675,0.2229252039,0.2008391844,0.1938655945,0.2005741650,0.2181553707,0.2137325146,0.2126395173,0.2137325146
26.500,0.2197623956,0.2162911778,0.2219773276,0.2003059777,0.1931358264,0.2005210909,0.2175170300,0.2128813603,0.2111324786,0.2128813603
26.600,0.2188702657,0.2156205935,0.2218183907,0.1992870540,0.1928649596,0.1996773338,0.2172033794,0.2122080399,0.2110551785,0.2122080399
26.700,0.2185241041,0.2167971467,0.2206094494,0.1983649130,0.1920027812,0.1984373304,0.2162611288,0.2117376821,0.2101734540,0.2117376821
26.800,0.2180182244,0.2144382980,0.2198683824,0.1978846061,0.1915136491,0.1978438657,0.2157734442,0.2110527638,0.2090654852,0.2110527638
26.900,0.2175015272,0.2137613333,0.2187845480,0.1967574781,0.1908262039,0.1973547399,0.2145045554,0.2103407839,0.2083081951,0.2103407839
27.000,0.2167023010,0.2132100632,0.2187143350,0.1972798644,0.1901018773,0.1967703219,0.2132941108,0.2096416905,0.2088367270,0.2096416905
27.100,0.2174512574,0.2125764855,0.2176356070,0.1963457007,0.1896931588,0.1957944827,0.2135538628,0.2091262299,0.2070908748,0.2091262299
27.200,0.2145190643,0.2118312501,0.2167994332,0.1951638694,0.1891236132,0.1954175362,0.2129979934,0.2083813893,0.2064793866,0.2083813893
27.300,0.2139183720,0.2111836354,0.2161260261,0.1943577474,0.1884923970,0.1946147908,0.2116518283,0.2077679912,0.2061770990,0.2077679912
27.400,0.2134048564,0.2105443153,0.2153026183,0.1934867029,0.1878357871,0.1936449827,0.2105615190,0.2070353928,0.2072856963,0.2072856963
27.500,0.2125712686,0.2098781974,0.2153217673,0.1939525825,0.1874210224,0.1939085437,0.2100959135,0.2065270198,0.2064473353,0.2065270198
27.600,0.2127927102,0.2093275654,0.2139755914,0.1923319227,0.1868206415,0.1927023148,0.2096569325,0.2057080818,0.2035570639,0.2057080818
27.700,0.2118274028,0.2084540832,0.2127979268,0.1918708522,0.1880425648,0.1924761468,0.2090452163,0.2051217453,0.2026558572,0.2051217453
27.800,0.2107271941,0.2079008990,0.2126026068,0.1915239973,0.1857311285,0.1914954827,0.2083880436,0.2043827037,0.2017345400,0.2043827037
27.900,0.2094545408,0.2071926702,0.2117791991,0.1907016447,0.1852172073,0.1908411035,0.2092900327,0.2039935310,0.2022190799,0.2039935310
28.000,0.2095410812,0.2068123959,0.2104847255,0.1898642637,0.1845980834,0.1900075992,0.2063587306,0.2053923622,0.2007905983,0.2053923622
28.100,0.2085834097,0.2063281205,0.2102562139,0.1893466865,0.1838985459,0.1896927735,0.2060327417,0.2027931521,0.2005077929,0.2027931521
28.200,0.2076696447,0.2053895578,0.2096664241,0.1906529528,0.1834402491,0.1885806304,0.2052320560,0.2020541105,0.1998177476,0.2020541105
28.300,0.2074297495,0.2046577213,0.2089725914,0.1884233433,0.1830067414,0.1882350458,0.2052015351,0.2013472851,0.1988141026,0.2013472851
28.400,0.2072343973,0.2043635830,0.2089802510,0.1883914831,0.1825526769,0.1876771649,0.2046073523,0.2008898139,0.1984546254,0.2008898139
28.500,0.2060673743,0.2035436964,0.2074259890,0.1869108878,0.1818059796,0.1871741674,0.2039644659,0.2001533495,0.1974484666,0.2001533495
28.600,0.2047520872,0.2028941676,0.2067270499,0.1866079157,0.1814794885,0.1863141261,0.2024676446,0.1996127602,0.1969683258,0.1996127602
28.700,0.2049538027,0.2024494510,0.2064193890,0.1855306819,0.1808210647,0.1856350192,0.2017507289,0.1990837688,0.1971612619,0.1990837688
28.800,0.2037861434,0.2019453962,0.2054000230,0.1849632105,0.1803192358,0.1853630146,0.2019461924,0.1986694673,0.1960476370,0.1986694673
28.900,0.2033928935,0.2012722598,0.2049487445,0.1842688997,0.1797442486,0.1845590630,0.2010390083,0.1983131552,0.1954185520,0.1983131552
29.000,0.2027381134,0.2006437864,0.2046544879,0.1842869337,0.1795024033,0.1844366308,0.2002422188,0.1977577464,0.1957723731,0.1977577464
29.100,0.2017868051,0.2001952415,0.2037334201,0.1831543955,0.1790187128,0.1833226783,0.2001279279,0.1988924040,0.1942075163,0.1988924040
29.200,0.2023537721,0.1996529041,0.2033721420,0.1834128835,0.1783572659,0.1832141177,0.1992817855,0.1965689654,0.1930813223,0.1965689654
29.300,0.2007572287,0.1991628863,0.2024376699,0.1829944936,0.1778802261,0.1823070335,0.1985051269,0.1960431956,0.1924440674,0.1960431956
29.400,0.2006140552,0.1984833694,0.2018574547,0.1819419063,0.1773729557,0.1819849704,0.1977473002,0.1953370146,0.2075534188,0.1977473002
29.500,0.1996411118,0.1980195114,0.2017572415,0.1810239733,0.1770047462,0.1810893454,0.1975343035,0.1949008061,0.2296235546,0.1975343035
29.600,0.1991275962,0.1974510142,0.2006089388,0.1810840868,0.1765555186,0.1811635285,0.1968894690,0.1943080264,0.2280637255,0.1968894690
29.700,0.1984938149,0.1968499767,0.2003995762,0.1805075983,0.1759176517,0.1803239931,0.1963777574,0.1937803236,0.2146782303,0.1963777574
29.800,0.1976035940,0.1962948784,0.1995755301,0.1801811821,0.1753734998,0.1797064039,0.1959238407,0.1930277511,0.2037066365,0.1959238407
29.900,0.1969303604,0.1956842703,0.1991580815,0.1793750601,0.1749460383,0.1790206627,0.1950608145,0.1925200224,0.1955524133,0.1950608145
30.000,0.1965358379,0.1949734893,0.1983416951,0.1791322016,0.1744810907,0.1788415377,0.1942146721,0.1920187370,0.2011833836,0.1942146721


==> files/wdconvect_orbit0_tf0_early.txt <==
-4.5 0 0 2.13317
-4.5 5.625 0 2.31432
-4.5 11.25 0 2.21562
-4.5 16.875 0 2.24088
-4.5 22.5 11 2.23346
-4.5 28.125 11 2.26812
-4.5 33.75 11 2.27081
-4.5 39.375 11 2.21241
-4.5 45 22 2.20544
-4.5 50.625 22 2.22392
-4.5 56.25 22 2.21594
-4.5 61.875 22 2.18043
-4.5 67.5 33 2.20643
-4.5 73.125 33 2.2234
-4.5 78.75 33 2.18886
-4.5 84.375 33 2.19286
-4.95 90 44 1.84391
-4.95 95.625 44 1.89051
-4.95 101.25 44 1.9078
-4.95 106.875 44 1.89234
-4.95 112.5 55 1.9136
-4.95 118.125 55 1.91742
-4.95 123.75 55 1.93184
-4.95 129.375 55 2.00538
-4.95 135 66 1.92363
-4.95 140.625 66 1.9463
-4.95 146.25 66 1.91887
-4.95 151.875 66 1.8766
-4.95 157.5 77 1.84801
-4.95 163.125 77 1.8766
-4.95 168.75 77 1.9377
-4.95 174.375 77 1.83878
-5.4 180 88 1.5575
-5.4 185.625 88 1.58569
-5.4 191.25 88 1.66318
-5.4 196.875 88 1.6398
-5.4 202.5 99 1.6806
-5.4 208.125 99 1.65048
-5.4 213.75 99 1.67866
-5.4 219.375 99 1.75565
-5.4 225 110 1.73074
-5.4 230.625 110 1.69949
-5.4 236.25 110 1.7509
-5.4 241.875 110 1.63846
-5.4 247.5 121 1.6739
-5.4 253.125 121 1.68615
-5.4 258.75 121 1.6364
-5.4 264.375 121 1.65973
-5.85 270 132 1.44567
-5.85 275.625 132 1.44916
-5.85 281.25 132 1.42315
-5.85 286.875 132 1.4286
-5.85 292.5 143 1.42774
-5.85 298.125 143 1.42513
-5.85 303.75 143 1.42806
-5.85 309.375 143 1.47009
-5.85 315 154 1.37008
-5.85 320.625 154 1.41087
-5.85 326.25 154 1.38545
-5.85 331.875 154 1.42823
-5.85 337.5 165 1.43171
-5.85 343.125 165 1.33983
-5.85 348.75 165 1.35533
-5.85 354.375 165 1.42433


==> files/wdconvect_orbit0_tf0_late.txt <==
-4.5 0 0 2.05515
-4.5 5.625 0 2.00958
-4.5 11.25 0 1.96002
-4.5 16.875 0 1.95772
-4.5 22.5 11 1.97092
-4.5 28.125 11 1.96673
-4.5 33.75 11 1.96764
-4.5 39.375 11 1.99202
-4.5 45 22 2.01914
-4.5 50.625 22 2.00303
-4.5 56.25 22 1.99917
-4.5 61.875 22 1.98461
-4.5 67.5 33 2.00023
-4.5 73.125 33 2.00765
-4.5 78.75 33 1.98251
-4.5 84.375 33 2.00279
-4.95 90 44 1.71355
-4.95 95.625 44 1.71235
-4.95 101.25 44 1.81245
-4.95 106.875 44 1.70601
-4.95 112.5 55 1.72398
-4.95 118.125 55 1.73627
-4.95 123.75 55 1.74763
-4.95 129.375 55 1.74697
-4.95 135 66 1.7426
-4.95 140.625 66 1.73981
-4.95 146.25 66 1.71218
-4.95 151.875 66 1.7313
-4.95 157.5 77 1.73069
-4.95 163.125 77 1.71829
-4.95 168.75 77 1.71853
-4.95 174.375 77 1.67179
-5.4 180 88 1.37616
-5.4 185.625 88 1.36079
-5.4 191.25 88 1.3895
-5.4 196.875 88 1.44099
-5.4 202.5 99 1.44026
-5.4 208.125 99 1.45307
-5.4 213.75 99 1.45647
-5.4 219.375 99 1.51436
-5.4 225 110 1.46752
-5.4 230.625 110 1.485
-5.4 236.25 110 1.47836
-5.4 241.875 110 1.44508
-5.4 247.5 121 1.45365
-5.4 253.125 121 1.48441
-5.4 258.75 121 1.47236
-5.4 264.375 121 1.42614
-5.85 270 132 1.25226
-5.85 275.625 132 1.24868
-5.85 281.25 132 1.29888
-5.85 286.875 132 1.2808
-5.85 292.5 143 1.28304
-5.85 298.125 143 1.30942
-5.85 303.75 143 1.30258
-5.85 309.375 143 1.28158
-5.85 315 154 1.25186
-5.85 320.625 154 1.28843
-5.85 326.25 154 1.28525
-5.85 331.875 154 1.27807
-5.85 337.5 165 1.25181
-5.85 343.125 165 1.20887
-5.85 348.75 165 1.22874
-5.85 354.375 165 1.20739


==> files/wdconvect_orbit0_tf0_middle.txt <==
-4.5 0 0 1.99452
-4.5 5.625 0 2.13937
-4.5 11.25 0 2.02564
-4.5 16.875 0 2.14131
-4.5 22.5 11 2.08491
-4.5 28.125 11 2.09975
-4.5 33.75 11 2.08496
-4.5 39.375 11 2.07521
-4.5 45 22 2.10387
-4.5 50.625 22 2.09386
-4.5 56.25 22 2.09522
-4.5 61.875 22 2.11111
-4.5 67.5 33 2.10788
-4.5 73.125 33 2.08607
-4.5 78.75 33 2.09365
-4.5 84.375 33 2.12834
-4.95 90 44 1.76272
-4.95 95.625 44 1.79648
-4.95 101.25 44 1.72926
-4.95 106.875 44 1.76483
-4.95 112.5 55 1.79263
-4.95 118.125 55 1.84013
-4.95 123.75 55 1.77947
-4.95 129.375 55 1.77971
-4.95 135 66 1.75048
-4.95 140.625 66 1.82947
-4.95 146.25 66 1.78453
-4.95 151.875 66 1.75298
-4.95 157.5 77 1.76095
-4.95 163.125 77 1.75376
-4.95 168.75 77 1.74024
-4.95 174.375 77 1.73559
-5.4 180 88 1.45497
-5.4 185.625 88 1.45127
-5.4 191.25 88 1.43745
-5.4 196.875 88 1.52479
-5.4 202.5 99 1.60928
-5.4 208.125 99 1.52246
-5.4 213.75 99 1.55924
-5.4 219.375 99 1.5543
-5.4 225 110 1.53866
-5.4 230.625 110 1.53686
-5.4 236.25 110 1.57946
-5.4 241.875 110 1.59704
-5.4 247.5 121 1.52931
-5.4 253.125 121 1.5953
-5.4 258.75 121 1.59162
-5.4 264.375 121 1.54365
-5.85 270 132 1.35287
-5.85 275.625 132 1.31899
-5.85 281.25 132 1.29393
-5.85 286.875 132 1.32725
-5.85 292.5 143 1.32149
-5.85 298.125 143 1.32264
-5.85 303.75 143 1.34639
-5.85 309.375 143 1.3763
-5.85 315 154 1.34537
-5.85 320.625 154 1.31607
-5.85 326.25 154 1.35839
-5.85 331.875 154 1.32357
-5.85 337.5 165 1.33781
-5.85 343.125 165 1.34057
-5.85 348.75 165 1.24835
-5.85 354.375 165 1.2773


==> files/wdconvect_orbit0_tf1_early.txt <==
-4.5 0 0 2.24261
-4.5 5.625 0 2.39365
-4.5 11.25 0 2.25702
-4.5 16.875 0 2.2926
-4.5 22.5 11 2.25466
-4.5 28.125 11 2.22681
-4.5 33.75 11 2.22473
-4.5 39.375 11 2.21212
-4.5 45 22 2.35862
-4.5 50.625 22 2.3947
-4.5 56.25 22 2.3478
-4.5 61.875 22 2.21016
-4.5 67.5 33 2.26359
-4.5 73.125 33 2.3012
-4.5 78.75 33 2.26802
-4.5 84.375 33 2.34642
-4.95 90 44 2.07414
-4.95 95.625 44 2.04457
-4.95 101.25 44 2.14801
-4.95 106.875 44 2.1244
-4.95 112.5 55 2.04838
-4.95 118.125 55 2.0624
-4.95 123.75 55 2.04042
-4.95 129.375 55 2.05172
-4.95 135 66 2.01048
-4.95 140.625 66 2.03929
-4.95 146.25 66 1.99691
-4.95 151.875 66 1.97319
-4.95 157.5 77 2.01427
-4.95 163.125 77 1.98699
-4.95 168.75 77 2.00198
-4.95 174.375 77 1.94769
-5.4 180 88 1.59903
-5.4 185.625 88 1.65629
-5.4 191.25 88 1.65599
-5.4 196.875 88 1.65185
-5.4 202.5 99 1.74711
-5.4 208.125 99 1.71194
-5.4 213.75 99 1.72775
-5.4 219.375 99 1.74937
-5.4 225 110 1.75012
-5.4 230.625 110 1.73718
-5.4 236.25 110 1.7051
-5.4 241.875 110 1.74197
-5.4 247.5 121 1.78071
-5.4 253.125 121 1.75032
-5.4 258.75 121 1.67461
-5.4 264.375 121 1.76172
-5.85 270 132 1.51657
-5.85 275.625 132 1.51674
-5.85 281.25 132 1.60669
-5.85 286.875 132 1.58571
-5.85 292.5 143 1.51697
-5.85 298.125 143 1.48174
-5.85 303.75 143 1.43292
-5.85 309.375 143 1.46822
-5.85 315 154 1.43827
-5.85 320.625 154 1.43013
-5.85 326.25 154 1.48664
-5.85 331.875 154 1.49218
-5.85 337.5 165 1.43863
-5.85 343.125 165 1.51588
-5.85 348.75 165 1.43559
-5.85 354.375 165 1.53038


==> files/wdconvect_orbit0_tf1_late.txt <==
-4.5 0 0 2.26101
-4.5 5.625 0 2.24402
-4.5 11.25 0 2.23504
-4.5 16.875 0 2.24065
-4.5 22.5 11 2.1963
-4.5 28.125 11 2.14803
-4.5 33.75 11 2.13502
-4.5 39.375 11 2.14101
-4.5 45 22 2.10286
-4.5 50.625 22 2.1039
-4.5 56.25 22 2.09175
-4.5 61.875 22 2.10574
-4.5 67.5 33 2.15746
-4.5 73.125 33 2.1732
-4.5 78.75 33 2.17778
-4.5 84.375 33 2.22835
-4.95 90 44 1.96073
-4.95 95.625 44 2.01283
-4.95 101.25 44 1.95325
-4.95 106.875 44 2.077
-4.95 112.5 55 2.04905
-4.95 118.125 55 1.99052
-4.95 123.75 55 1.94706
-4.95 129.375 55 1.94141
-4.95 135 66 1.96956
-4.95 140.625 66 2.00196
-4.95 146.25 66 1.97746
-4.95 151.875 66 1.98299
-4.95 157.5 77 2.01324
-4.95 163.125 77 1.98117
-4.95 168.75 77 1.96545
-4.95 174.375 77 1.89639
-5.4 180 88 1.60599
-5.4 185.625 88 1.60714
-5.4 191.25 88 1.64488
-5.4 196.875 88 1.64552
-5.4 202.5 99 1.72838
-5.4 208.125 99 1.70423
-5.4 213.75 99 1.68246
-5.4 219.375 99 1.70159
-5.4 225 110 1.74286
-5.4 230.625 110 1.76276
-5.4 236.25 110 1.69198
-5.4 241.875 110 1.78782
-5.4 247.5 121 1.71558
-5.4 253.125 121 1.7179
-5.4 258.75 121 1.72808
-5.4 264.375 121 1.74788
-5.85 270 132 1.57959
-5.85 275.625 132 1.47292
-5.85 281.25 132 1.46836
-5.85 286.875 132 1.461
-5.85 292.5 143 1.41406
-5.85 298.125 143 1.41315
-5.85 303.75 143 1.36222
-5.85 309.375 143 1.38987
-5.85 315 154 1.41792
-5.85 320.625 154 1.38932
-5.85 326.25 154 1.39117
-5.85 331.875 154 1.42087
-5.85 337.5 165 1.41179
-5.85 343.125 165 1.46679
-5.85 348.75 165 1.54554
-5.85 354.375 165 1.44287


==> files/wdconvect_orbit0_tf1_middle.txt <==
-4.5 0 0 2.37893
-4.5 5.625 0 2.27428
-4.5 11.25 0 2.38784
-4.5 16.875 0 2.34349
-4.5 22.5 11 2.28459
-4.5 28.125 11 2.24432
-4.5 33.75 11 2.24393
-4.5 39.375 11 2.22485
-4.5 45 22 2.23986
-4.5 50.625 22 2.19064
-4.5 56.25 22 2.21426
-4.5 61.875 22 2.21702
-4.5 67.5 33 2.29762
-4.5 73.125 33 2.31666
-4.5 78.75 33 2.29408
-4.5 84.375 33 2.33213
-4.95 90 44 1.99745
-4.95 95.625 44 2.02835
-4.95 101.25 44 2.10303
-4.95 106.875 44 2.11054
-4.95 112.5 55 2.00416
-4.95 118.125 55 2.08932
-4.95 123.75 55 2.03816
-4.95 129.375 55 2.10787
-4.95 135 66 2.03709
-4.95 140.625 66 2.04751
-4.95 146.25 66 2.04998
-4.95 151.875 66 2.00496
-4.95 157.5 77 2.03348
-4.95 163.125 77 2.04068
-4.95 168.75 77 1.96909
-4.95 174.375 77 1.96875
-5.4 180 88 1.64227
-5.4 185.625 88 1.62964
-5.4 191.25 88 1.67384
-5.4 196.875 88 1.74062
-5.4 202.5 99 1.70025
-5.4 208.125 99 1.74735
-5.4 213.75 99 1.72024
-5.4 219.375 99 1.7817
-5.4 225 110 1.72097
-5.4 230.625 110 1.78208
-5.4 236.25 110 1.73668
-5.4 241.875 110 1.71717
-5.4 247.5 121 1.77328
-5.4 253.125 121 1.75034
-5.4 258.75 121 1.83109
-5.4 264.375 121 1.72077
-5.85 270 132 1.57819
-5.85 275.625 132 1.58201
-5.85 281.25 132 1.54911
-5.85 286.875 132 1.62248
-5.85 292.5 143 1.48255
-5.85 298.125 143 1.48043
-5.85 303.75 143 1.54504
-5.85 309.375 143 1.4615
-5.85 315 154 1.45997
-5.85 320.625 154 1.44947
-5.85 326.25 154 1.50652
-5.85 331.875 154 1.50337
-5.85 337.5 165 1.49787
-5.85 343.125 165 1.49744
-5.85 348.75 165 1.52039
-5.85 354.375 165 1.5364


==> files/wdconvect_orbit0_tf2_early.txt <==
-4.5 0 0 1.22674
-4.5 5.625 0 1.30076
-4.5 11.25 0 1.31762
-4.5 16.875 0 1.24068
-4.5 22.5 11 1.24327
-4.5 28.125 11 1.22104
-4.5 33.75 11 1.22498
-4.5 39.375 11 1.21635
-4.5 45 22 1.23827
-4.5 50.625 22 1.25237
-4.5 56.25 22 1.22507
-4.5 61.875 22 1.22274
-4.5 67.5 33 1.24432
-4.5 73.125 33 1.263
-4.5 78.75 33 1.26908
-4.5 84.375 33 1.25939
-4.95 90 44 1.10762
-4.95 95.625 44 1.1136
-4.95 101.25 44 1.11385
-4.95 106.875 44 1.13953
-4.95 112.5 55 1.18237
-4.95 118.125 55 1.16696
-4.95 123.75 55 1.11555
-4.95 129.375 55 1.10914
-4.95 135 66 1.1025
-4.95 140.625 66 1.08973
-4.95 146.25 66 1.11306
-4.95 151.875 66 1.09789
-4.95 157.5 77 1.09696
-4.95 163.125 77 1.06993
-4.95 168.75 77 1.08573
-4.95 174.375 77 1.07261
-5.4 180 88 0.880554
-5.4 185.625 88 0.861911
-5.4 191.25 88 0.896676
-5.4 196.875 88 0.904118
-5.4 202.5 99 0.925319
-5.4 208.125 99 0.927055
-5.4 213.75 99 0.941863
-5.4 219.375 99 0.948259
-5.4 225 110 0.947329
-5.4 230.625 110 0.948873
-5.4 236.25 110 0.930492
-5.4 241.875 110 0.937808
-5.4 247.5 121 0.963778
-5.4 253.125 121 0.96966
-5.4 258.75 121 0.958819
-5.4 264.375 121 0.963522
-5.85 270 132 0.866789
-5.85 275.625 132 0.841339
-5.85 281.25 132 0.864806
-5.85 286.875 132 0.871573
-5.85 292.5 143 0.858239
-5.85 298.125 143 0.834519
-5.85 303.75 143 0.835986
-5.85 309.375 143 0.858532
-5.85 315 154 0.831464
-5.85 320.625 154 0.811093
-5.85 326.25 154 0.804359
-5.85 331.875 154 0.827682
-5.85 337.5 165 0.784554
-5.85 343.125 165 0.786405
-5.85 348.75 165 0.811109
-5.85 354.375 165 0.816801


==> files/wdconvect_orbit0_tf2_late.txt <==
-4.5 0 0 1.23226
-4.5 5.625 0 1.24792
-4.5 11.25 0 1.27575
-4.5 16.875 0 1.26215
-4.5 22.5 11 1.24804
-4.5 28.125 11 1.23353
-4.5 33.75 11 1.21562
-4.5 39.375 11 1.21104
-4.5 45 22 1.22457
-4.5 50.625 22 1.21337
-4.5 56.25 22 1.21883
-4.5 61.875 22 1.20633
-4.5 67.5 33 1.26253
-4.5 73.125 33 1.25118
-4.5 78.75 33 1.25744
-4.5 84.375 33 1.26668
-4.95 90 44 1.11461
-4.95 95.625 44 1.12426
-4.95 101.25 44 1.15454
-4.95 106.875 44 1.14688
-4.95 112.5 55 1.13187
-4.95 118.125 55 1.13093
-4.95 123.75 55 1.13507
-4.95 129.375 55 1.10784
-4.95 135 66 1.08945
-4.95 140.625 66 1.11322
-4.95 146.25 66 1.11444
-4.95 151.875 66 1.10728
-4.95 157.5 77 1.08147
-4.95 163.125 77 1.08014
-4.95 168.75 77 1.07317
-4.95 174.375 77 1.05138
-5.4 180 88 0.883241
-5.4 185.625 88 0.865557
-5.4 191.25 88 0.897712
-5.4 196.875 88 0.911447
-5.4 202.5 99 0.905613
-5.4 208.125 99 0.940236
-5.4 213.75 99 0.925153
-5.4 219.375 99 0.946509
-5.4 225 110 0.938023
-5.4 230.625 110 0.938934
-5.4 236.25 110 0.952254
-5.4 241.875 110 0.941472
-5.4 247.5 121 0.993629
-5.4 253.125 121 0.976956
-5.4 258.75 121 0.95909
-5.4 264.375 121 0.966808
-5.85 270 132 0.89563
-5.85 275.625 132 0.89579
-5.85 281.25 132 0.888357
-5.85 286.875 132 0.884033
-5.85 292.5 143 0.838197
-5.85 298.125 143 0.844261
-5.85 303.75 143 0.83645
-5.85 309.375 143 0.829941
-5.85 315 154 0.807942
-5.85 320.625 154 0.811239
-5.85 326.25 154 0.829181
-5.85 331.875 154 0.831908
-5.85 337.5 165 0.773067
-5.85 343.125 165 0.805387
-5.85 348.75 165 0.82693
-5.85 354.375 165 0.810761


==> files/wdconvect_orbit0_tf2_middle.txt <==
-4.5 0 0 1.21679
-4.5 5.625 0 1.24837
-4.5 11.25 0 1.2462
-4.5 16.875 0 1.25895
-4.5 22.5 11 1.23685
-4.5 28.125 11 1.22231
-4.5 33.75 11 1.20731
-4.5 39.375 11 1.21566
-4.5 45 22 1.23163
-4.5 50.625 22 1.21645
-4.5 56.25 22 1.21538
-4.5 61.875 22 1.22821
-4.5 67.5 33 1.2321
-4.5 73.125 33 1.25728
-4.5 78.75 33 1.25153
-4.5 84.375 33 1.27861
-4.95 90 44 1.11911
-4.95 95.625 44 1.12326
-4.95 101.25 44 1.13981
-4.95 106.875 44 1.13783
-4.95 112.5 55 1.0903
-4.95 118.125 55 1.10557
-4.95 123.75 55 1.12548
-4.95 129.375 55 1.131
-4.95 135 66 1.11857
-4.95 140.625 66 1.14603
-4.95 146.25 66 1.10675
-4.95 151.875 66 1.07429
-4.95 157.5 77 1.08613
-4.95 163.125 77 1.09769
-4.95 168.75 77 1.0712
-4.95 174.375 77 1.05456
-5.4 180 88 0.889504
-5.4 185.625 88 0.885447
-5.4 191.25 88 0.922098
-5.4 196.875 88 0.925665
-5.4 202.5 99 0.928049
-5.4 208.125 99 0.946382
-5.4 213.75 99 0.92376
-5.4 219.375 99 0.941183
-5.4 225 110 0.964081
-5.4 230.625 110 0.95024
-5.4 236.25 110 0.974712
-5.4 241.875 110 0.929921
-5.4 247.5 121 1.00206
-5.4 253.125 121 0.959633
-5.4 258.75 121 0.955768
-5.4 264.375 121 0.972918
-5.85 270 132 0.874756
-5.85 275.625 132 0.870502
-5.85 281.25 132 0.860189
-5.85 286.875 132 0.847496
-5.85 292.5 143 0.856329
-5.85 298.125 143 0.832547
-5.85 303.75 143 0.846223
-5.85 309.375 143 0.846544
-5.85 315 154 0.844026
-5.85 320.625 154 0.815627
-5.85 326.25 154 0.817141
-5.85 331.875 154 0.812925
-5.85 337.5 165 0.782816
-5.85 343.125 165 0.811625
-5.85 348.75 165 0.831563
-5.85 354.375 165 0.836813


==> files/wdconvect_prediction_1023_cuda.txt <==
pose,prediction,ground-truth,inference time,square error 
0,0.17716921865940094,0.176386,0.0002956799864768982,6.134334853413748e-07
1,0.1645861119031906,0.166603,0.0002857759892940521,4.067833287990652e-06
2,0.2735409140586853,0.271664,0.0002900800108909607,3.522830411384348e-06
3,0.3000441789627075,0.297484,0.0002928799986839294,6.554462743224576e-06
4,0.17633256316184998,0.171836,0.00029286399483680726,2.0219047655700706e-05
5,0.27006804943084717,0.27182,0.0002894240021705627,3.069361582674901e-06
6,0.18962344527244568,0.194621,0.000286655992269516,2.4975521228043362e-05
7,0.22808976471424103,0.221455,0.00028566399216651916,4.4020198401995e-05
8,0.17427657544612885,0.17443,0.000286655992269516,2.3538419213764428e-08
9,0.23172609508037567,0.225977,0.00028566399216651916,3.305205245851539e-05


==> files/wdconvect_prediction_1023_yt.txt <==
pose,prediction,ground-truth,inference time,square error 
0,40.929633378982544,40.489,0.0003061760067939758,1.9415771021158434e-05
1,33.336251974105835,34.254,0.0003025600016117096,8.422607061220333e-05
2,34.39317345619202,35.444,0.00029183998703956603,0.00011042371625080705
3,31.057363748550415,29.792,0.00027848000824451445,0.00016011482512112707
4,35.7464075088501,37.119,0.0002802880108356476,0.00018840133270714432
5,29.169383645057678,29.333,0.00027619200944900514,2.677076054169447e-06
6,27.538657188415527,28.661,0.00027209600806236267,0.0001259654964087531
7,27.927890419960022,28.301,0.0002717280089855194,1.3921120626037009e-05
8,38.69756460189819,36.67,0.00027209600806236267,0.000411102082580328
9,34.65107977390289,35.284,0.0002814080119132996,4.005888331448659e-05


==> files/wdconvect_prediction_1532_cuda.txt <==
pose,prediction,ground-truth,inference time,square error 
0,0.2641845643520355,0.261466,0.0002990080118179321,7.3906112447730266e-06
1,0.19172260165214539,0.195244,0.0002922400087118149,1.2400241757859476e-05
2,0.1658252775669098,0.170413,0.00028784000873565677,2.1047218979219906e-05
3,0.18510054051876068,0.182618,0.0002866560071706772,6.162972567835823e-06
4,0.2816582918167114,0.278202,0.00028547200560569765,1.1945971891691443e-05
5,0.29514551162719727,0.293517,0.00028983999788761137,2.652071316333604e-06
6,0.15147607028484344,0.154055,0.00028547200560569765,6.650875093328068e-06
7,0.2736036777496338,0.278994,0.0002866560071706772,2.9055509003228508e-05
8,0.2116028070449829,0.214606,0.00028784000873565677,9.019179742608685e-06
9,0.2897096574306488,0.289252,0.0002866560071706772,2.0943845413512463e-07


==> files/wdconvect_prediction_1532_yt.txt <==
pose,prediction,ground-truth,inference time,square error 
0,37.57294416427612,35.962,0.0003110080063343048,0.0002595139667391777
1,33.713603019714355,31.245,0.00029886400699615477,0.0006094005075283349
2,29.941564798355103,30.110999999999997,0.0002867200076580048,2.8708268473565113e-06
3,26.487120985984802,26.225000000000005,0.00028251200914382937,6.870708602946252e-06
4,33.36311876773834,32.316,0.0002867200076580048,0.00010964592365780845
5,38.91632556915283,38.787,0.00028251200914382937,1.6724748093110975e-06
6,36.37147843837738,35.383,0.00027830401062965395,9.77087693172507e-05
7,29.395705461502075,29.858,0.0002762880027294159,2.137153933290392e-05
8,37.97229826450348,38.543,0.00027830401062965395,3.257014031987637e-05
9,37.19737529754639,38.557,0.00027652800083160405,0.00018485765031073242


==> files/wdconvect_prediction_1870_cuda.txt <==
pose,prediction,ground-truth,inference time,square error 
0,0.17990708351135254,0.121813,0.00018041600286960603,0.0033749225549399853
1,0.23244959115982056,0.269333,0.00016679999977350235,0.0013603862607851624
2,0.17838068306446075,0.141641,0.0001531839966773987,0.0013498038752004504
3,0.14337193965911865,0.11176,0.0001555519998073578,0.000999314826913178
4,0.2566571831703186,0.264702,0.0001531839966773987,6.471895176218823e-05
5,0.17958931624889374,0.143701,0.00015198399871587753,0.001287971157580614
6,1.0092146396636963,0.95936,0.00015078400075435637,0.002485484816133976
7,0.14092649519443512,0.123289,0.00015078400075435637,0.00031108135590329766
8,0.27887067198753357,0.281107,0.00015078400075435637,5.001200861443067e-06
9,0.25869685411453247,0.214083,0.00015078400075435637,0.0019903958309441805


==> files/wdconvect_prediction_1870_yt.txt <==
pose,prediction,ground-truth,inference time,square error 
0,28.982803225517273,29.286,0.00038707199692726135,9.192836841975804e-06
1,41.430944204330444,41.631,0.0003829759955406189,4.002281457360368e-06
2,41.12752974033356,41.695,0.0003788799941539764,3.220210783183575e-05
3,27.766913175582886,28.179,0.00036556799709796904,1.6981459339149296e-05
4,31.184783577919006,31.329,0.0003614720106124878,2.079837486235192e-06
5,31.253167986869812,31.946,0.00035174399614334106,4.800168244400993e-05
6,33.45937728881836,32.291,0.00035123199224472044,0.00013651029439643025
7,32.123541831970215,33.731,0.0003486720025539398,0.00025839172303676605
8,34.19539034366608,33.111,0.00035123199224472044,0.00011759022891055793
9,34.02065634727478,34.052,0.0003486720025539398,9.823900626315663e-08


==> files/wdconvect_prediction_320_cuda.txt <==
pose,prediction,ground-truth,inference time,square error 
0,0.32743343710899353,0.354609,0.00011740799993276597,0.0007385119097307324
1,0.17738547921180725,0.169439,0.00013299199938774108,6.314648635452613e-05
2,0.19209441542625427,0.203949,0.00014822399616241455,0.00014053127961233258
3,0.5296728014945984,0.452207,0.00015025600045919419,0.006000950466841459
4,0.19409258663654327,0.15273,0.00015059199929237367,0.0017108633182942867
5,0.28909608721733093,0.283536,0.00015144000202417374,3.091471444349736e-05
6,0.1821833699941635,0.167064,0.00015164799988269805,0.00022859546879772097
7,0.27591338753700256,0.292426,0.00015196800231933593,0.0002726660459302366
8,0.30780842900276184,0.288146,0.00015228800475597382,0.0003866115293931216
9,0.24529488384723663,0.263305,0.00015196800231933593,0.0003243645769543946


==> files/wdconvect_prediction_320_yt.txt <==
pose,prediction,ground-truth,inference time,square error 
0,27.28523313999176,26.640000000000004,0.0003788799941539764,4.163245830568485e-05
1,34.73161160945892,34.138,0.0003834879994392395,3.523747363942675e-05
2,29.902145266532898,29.360999999999997,0.0003788799941539764,2.9283748517627828e-05
3,34.02800261974335,34.41,0.0003635199964046478,1.4592188563256059e-05
4,40.91238081455231,41.938,0.0003624959886074066,0.00010518966155359522
5,41.39190912246704,36.749,0.00035839998722076414,0.00215566111728549
6,41.0353422164917,43.054,0.00034918400645256043,0.00040749774780124426
7,32.304972410202026,30.476,0.0003476480096578598,0.00033451366471126676
8,39.640873670578,41.896,0.0003461120128631592,0.0005085596931166947
9,33.34357440471649,31.96,0.0003486720025539398,0.00019142820383422077


==> files/wdconvect_prediction_517_cuda.txt <==
pose,prediction,ground-truth,inference time,square error 
0,0.15162061154842377,0.155963,0.0003400639891624451,1.8856369933928363e-05
1,0.18177208304405212,0.182385,0.00032840000092983245,3.756642570351687e-07
2,0.16373620927333832,0.164699,0.0003250240087509155,9.269719498661289e-07
3,0.28866487741470337,0.285551,0.0003020000010728836,9.69616030488396e-06
4,0.2045060396194458,0.207045,0.0003030720055103302,6.446338829846354e-06
5,0.22155630588531494,0.220249,0.0002993919998407364,1.7090559367716196e-06
6,0.16050060093402863,0.161559,0.0002957119941711426,1.120209844884812e-06
7,0.22273467481136322,0.221978,0.0002939039915800095,5.725660798816534e-07
8,0.2642618417739868,0.267149,0.0002957119941711426,8.335690836247522e-06
9,0.25935670733451843,0.261807,0.00030001600086688996,6.003907856211299e-06


==> files/wdconvect_prediction_517_yt.txt <==
pose,prediction,ground-truth,inference time,square error 
0,35.455599427223206,36.885,0.0003102400004863739,0.00020431839220691472
1,29.329487681388855,28.526,0.0002975199967622757,6.455937545979396e-05
2,34.29250717163086,30.703999999999997,0.0002847999930381775,0.0012877379776909947
3,34.59962010383606,30.888000000000005,0.0002831999957561493,0.001377612235955894
4,27.2113174200058,27.969,0.0002815999984741211,5.7408251450397074e-05
5,36.38703525066376,36.154,0.0002831999957561493,5.4305905905494e-06
6,38.31484913825989,37.792,0.0002815999984741211,2.7337104256730527e-05
7,28.842034935951233,29.335,0.00028123199939727783,2.4301565645146184e-05
8,36.04772388935089,36.194,0.0002815999984741211,2.139659727617982e-06
9,27.785125374794006,27.512000000000004,0.00028174400329589844,7.459801054210402e-06


==> files/wdconvect_prediction_940_cuda.txt <==
pose,prediction,ground-truth,inference time,square error 
0,0.23669424653053284,0.270011,0.0001722559928894043,0.0011100065894424915
1,0.41614729166030884,0.452168,0.0001605439931154251,0.0012974905548617244
2,0.22930742800235748,0.167878,0.00016883200407028198,0.00377357448451221
3,0.18697549402713776,0.1641,0.0001648639962077141,0.0005232879193499684
4,0.16583386063575745,0.136254,0.00016179199516773223,0.0008749683038331568
5,0.29774102568626404,0.305726,0.00015564800053834913,6.375968223437667e-05
6,0.13173997402191162,0.129511,0.00016179199516773223,4.9683308134262916e-06
7,0.1270454227924347,0.135842,0.0001570879966020584,7.737969281151891e-05
8,0.202340766787529,0.244763,0.00015238399803638457,0.0017996460665017366
9,0.464374840259552,0.426531,0.0001570879966020584,0.0014321572380140424


==> files/wdconvect_prediction_940_yt.txt <==
pose,prediction,ground-truth,inference time,square error 
0,35.885944962501526,33.193,0.00041779199242591856,0.0007251946371980011
1,27.886608242988586,26.771,0.00039475199580192566,0.00012445816537365317
2,29.06668484210968,27.638,0.0003717119991779327,0.00020411396690178663
3,38.15654516220093,33.726,0.00036812800168991086,0.0019629723392426968
4,38.307687640190125,37.341,0.000364544004201889,9.344876161776483e-05
5,41.1737859249115,40.421,0.0003630080074071884,5.666864672093652e-05
6,29.3928861618042,27.483,0.000364544004201889,0.0003647659905254841
7,32.495155930519104,30.254000000000005,0.0003532800078392029,0.0005022778059355915
8,40.763670206069946,36.689,0.00034508800506591797,0.001660292618907988
9,28.523868322372437,26.382,0.00034611199796199795,0.0004587603034451604


==> files/wdconvect_time_vis.txt <==
-4 0 0 1.57319
-4 2.5 0 1.62512
-4 5 0 4.62823
-4 7.5 0 1.54542
-4 10 11 3.28223
-4 12.5 11 5.09476
-4 15 11 3.17046
-4 17.5 11 4.5775
-4 20 22 4.14042
-4 22.5 22 2.64925
-4 25 22 2.96679
-4 27.5 22 2.93963
-4 30 33 2.94531
-4 32.5 33 3.82269
-4 35 33 3.50597
-4 37.5 33 1.59819
-4.55 40 44 3.32636
-4.55 42.5 44 2.32865
-4.55 45 44 3.60556
-4.55 47.5 44 3.52421
-4.55 50 55 3.73169
-4.55 52.5 55 3.25046
-4.55 55 55 1.3166
-4.55 57.5 55 3.32786
-4.55 60 66 4.13789
-4.55 62.5 66 1.29155
-4.55 65 66 2.23593
-4.55 67.5 66 2.16219
-4.55 70 77 1.27737
-4.55 72.5 77 2.2432
-4.55 75 77 2.34012
-4.55 77.5 77 1.25434
-5.1 80 88 2.24115
-5.1 82.5 88 1.0445
-5.1 85 88 1.09067
-5.1 87.5 88 1.07026
-5.1 90 99 1.95837
-5.1 92.5 99 1.77474
-5.1 95 99 4.27581
-5.1 97.5 99 1.44173
-5.1 100 110 3.44341
-5.1 102.5 110 1.80821
-5.1 105 110 2.67073
-5.1 107.5 110 4.48813
-5.1 110 121 2.48488
-5.1 112.5 121 0.973767
-5.1 115 121 2.67341
-5.1 117.5 121 1.08605
-5.65 120 132 2.48503
-5.65 122.5 132 3.28217
-5.65 125 132 1.74487
-5.65 127.5 132 2.63532
-5.65 130 143 2.68761
-5.65 132.5 143 1.57501
-5.65 135 143 1.84888
-5.65 137.5 143 1.74059
-5.65 140 154 1.391
-5.65 142.5 154 2.33169
-5.65 145 154 2.38298
-5.65 147.5 154 0.81994
-5.65 150 165 2.75509
-5.65 152.5 165 3.3404
-5.65 155 165 1.60074
-5.65 157.5 165 2.27288


==> files/wdconvect_time_vis_new.txt <==
0.2 1024 -4 0 0 1.66834
0.2 1024 -4 5.625 0 0.240781
0.2 1024 -4 11.25 0 0.141476
0.2 1024 -4 16.875 0 0.710542
0.2 1024 -4 22.5 11 1.00941
0.2 1024 -4 28.125 11 1.30187
0.2 1024 -4 33.75 11 1.28697
0.2 1024 -4 39.375 11 0.0809667
0.2 1024 -4 45 22 0.881788
0.2 1024 -4 50.625 22 0.267791
0.2 1024 -4 56.25 22 0.759632
0.2 1024 -4 61.875 22 1.33421
0.2 1024 -4 67.5 33 0.0815546
0.2 1024 -4 73.125 33 0.150538
0.2 1024 -4 78.75 33 1.15442
0.2 1024 -4 84.375 33 0.0608246
0.2 1024 -4.45 90 44 0.0659722
0.2 1024 -4.45 95.625 44 0.298474
0.2 1024 -4.45 101.25 44 0.0547922
0.2 1024 -4.45 106.875 44 0.0520407
0.2 1024 -4.45 112.5 55 0.143979
0.2 1024 -4.45 118.125 55 0.287837
0.2 1024 -4.45 123.75 55 0.0343572
0.2 1024 -4.45 129.375 55 0.752245
0.2 1024 -4.45 135 66 0.741552
0.2 1024 -4.45 140.625 66 0.0315187
0.2 1024 -4.45 146.25 66 0.199597
0.2 1024 -4.45 151.875 66 0.813483
0.2 1024 -4.45 157.5 77 0.0744868
0.2 1024 -4.45 163.125 77 1.16885
0.2 1024 -4.45 168.75 77 1.12832
0.2 1024 -4.45 174.375 77 0.300354
0.2 1024 -4.9 180 88 0.631469
0.2 1024 -4.9 185.625 88 0.0698697
0.2 1024 -4.9 191.25 88 0.622068
0.2 1024 -4.9 196.875 88 1.08362
0.2 1024 -4.9 202.5 99 0.216496
0.2 1024 -4.9 208.125 99 0.786341
0.2 1024 -4.9 213.75 99 0.342934
0.2 1024 -4.9 219.375 99 0.598432
0.2 1024 -4.9 225 110 0.838295
0.2 1024 -4.9 230.625 110 0.593815
0.2 1024 -4.9 236.25 110 0.434024
0.2 1024 -4.9 241.875 110 0.0163023
0.2 1024 -4.9 247.5 121 0.245471
0.2 1024 -4.9 253.125 121 0.264669
0.2 1024 -4.9 258.75 121 1.42299
0.2 1024 -4.9 264.375 121 0.783098
0.2 1024 -5.35 270 132 0.0319664
0.2 1024 -5.35 275.625 132 0.0323523
0.2 1024 -5.35 281.25 132 0.425741
0.2 1024 -5.35 286.875 132 0.0575569
0.2 1024 -5.35 292.5 143 0.0927918
0.2 1024 -5.35 298.125 143 0.539236
0.2 1024 -5.35 303.75 143 0.140169
0.2 1024 -5.35 309.375 143 0.686091
0.2 1024 -5.35 315 154 0.045226
0.2 1024 -5.35 320.625 154 0.569588
0.2 1024 -5.35 326.25 154 0.0144538
0.2 1024 -5.35 331.875 154 0.841214
0.2 1024 -5.35 337.5 165 0.0123156
0.2 1024 -5.35 343.125 165 0.75317
0.2 1024 -5.35 348.75 165 0.0111165
0.2 1024 -5.35 354.375 165 0.180729
